The Global Meteor Network -- Methodology and First Results

The Global Meteor Network (GMN) utilizes highly sensitive low-cost CMOS video cameras which run open-source meteor detection software on Raspberry Pi computers. Currently, over 450 GMN cameras in 30 countries are deployed. The main goal of the network is to provide long-term characterization of the radiants, flux, and size distribution of annual meteor showers and outbursts in the optical meteor mass range. The rapid 24-hour publication cycle the orbital data will enhance the public situational awareness of the near-Earth meteoroid environment. The GMN also aims to increase the number of instrumentally observed meteorite falls and the transparency of data reduction methods. A novel astrometry calibration method is presented which allows decoupling of the camera pointing from the distortion, and is used for frequent pointing calibrations through the night. Using wide-field cameras ($88^{\circ}\times48^{\circ}$) with a limiting stellar magnitude of $+6.0 \pm 0.5$ at 25 frames per second, over 220,000 precise meteoroid orbits were collected since December 2018 until June 2021. The median radiant precision of all computed trajectories is $0.47^{\circ}$, $0.32^{\circ}$ for $\sim20\%$ of meteors which were observed from 4+ stations, a precision sufficient to measure physical dispersions of meteor showers. All non-daytime annual established meteor showers were observed during that time, including five outbursts. An analysis of a meteorite-dropping fireball is presented which showed visible wake, fragmentation details, and several discernible fragments. It had spatial trajectory fit errors of only ~40 m, which translated into the estimated radiant and velocity errors of 3 arc minutes and tens of meters per second.

==> supplementary_materials/dlsr_16mm_calibration_info.txt <==
Platepar
--------
Camera info:
    Lat (+N)  =  +45.806370 deg
    Lon (+E)  =  +16.096095 deg
    Ele (MSL) =      112.00 m
    FOV       =  69.21 x  48.94 deg
    Img res   =   5184 x   3456 px
Reference pointing - equatorial (J2000):
    JD      = 2458940.3229166665 
    RA      =  139.793070 deg
    Dec     =  +58.967380 deg
    Pos ang = 128.183678 deg
    Pix scl = 0.89 arcmin/px
Reference pointing - apparent azimuthal (date):
    Azim    = 355.865908 deg (+E of N)
    Alt     = 76.883566 deg
    Rot/hor = -12.842046 deg
Distortion:
    Type = radial7-odd
    Distortion coeffs (radial):
            x0 (px),  y0 (px),       a1, a2 (deg),       k1,       k2,       k3,       k4
img2sky  =   +7.150,  -36.506, -8.2e-04, +237.243,   -0.113,   +0.009, +9.7e-04
sky2img  =   +7.155,  -36.491, -7.7e-04, +243.173,   -0.113,   -0.029,   -0.009


Image time = 2020-08-08 22:32:07.999960 UTC
Image JD = 2459070.43898148
Image LST = 312.01917523

Residuals
----------
 No,       Img X,       Img Y, RA cat (deg), Dec cat (deg),    Mag, -2.5*LSP,    Cat X,   Cat Y, RA img (deg), Dec img (deg), Err amin,  Err px, Direction
  1,  413.900603, 2970.072866,   269.063250,    +37.250540,  +3.24,   -13.32,   413.91, 2969.96,   269.061882,    +37.251352,     0.08,    0.12,     -87.0
  2,  465.444855, 2957.535075,   269.287340,    +37.802940,  +6.27,   -10.90,   465.13, 2957.46,   269.286800,    +37.807254,     0.26,    0.33,    -167.6
  3, 4753.720627,  146.002302,    12.739150,    +51.508030,  +6.21,   -10.98,  4753.65,  146.12,    12.740146,    +51.506871,     0.08,    0.14,    +122.1
  4, 4761.783287,  150.910008,    12.890780,    +51.571430,  +6.20,   -10.70,  4761.51,  151.10,    12.895157,    +51.569476,     0.20,    0.33,    +144.4
  5, 2595.580886, 3424.132982,   257.196650,    +65.714680,  +3.24,   -13.19,  2595.64, 3424.27,   257.201116,    +65.714149,     0.11,    0.15,     +65.6
  6, 5035.307203, 3372.628531,   112.768600,    +82.411470,  +3.93,   -12.25,  5035.64, 3372.49,   112.794447,    +82.413226,     0.23,    0.36,     -21.8
  7,   61.495635, 3399.735887,   263.004140,    +34.271150,  +6.19,   -11.00,    60.73, 3400.34,   263.008810,    +34.275024,     0.33,    0.97,    +141.6
  8, 4925.333249,  226.446757,    16.009960,    +52.502160,  +5.19,   -11.39,  4924.53,  226.44,    16.024357,    +52.502356,     0.53,    0.80,    -179.6
  9,  115.677057,   39.084065,   306.809120,    +20.476490,  +5.87,   -11.12,   116.00,   38.75,   306.802941,    +20.473365,     0.39,    0.47,     -45.9
 10,  247.443840,  264.390824,   305.383530,    +22.848850,  +5.69,   -10.68,   247.28,  264.20,   305.382568,    +22.851463,     0.17,    0.25,    -130.9
 11, 2816.716642,   70.486514,   337.621920,    +43.123380,  +4.56,   -12.57,  2816.55,   70.39,   337.623913,    +43.125633,     0.16,    0.19,    -150.1
 12, 1558.424514,   39.431672,   320.341410,    +32.612730,  +6.02,   -10.89,  1558.12,   39.61,   320.346873,    +32.613460,     0.28,    0.35,    +150.1
 13, 3830.369861,  142.342044,   355.361610,    +49.512410,  +6.17,    -9.56,  3830.42,  142.24,   355.360928,    +49.513327,     0.06,    0.11,     -65.0
 14, 1594.834730, 3326.056864,   262.608180,    +52.301390,  +2.32,   -13.77,  1594.62, 3325.87,   262.603916,    +52.304290,     0.23,    0.28,    -139.5
 15, 3792.563476, 3270.540016,   251.492680,    +82.037260,  +3.75,   -12.69,  3792.59, 3270.68,   251.504799,    +82.037591,     0.10,    0.15,     +81.4
 16,  173.498679, 1273.572695,   292.680340,    +27.959680,  +2.44,   -14.09,   173.59, 1273.32,   292.676411,    +27.960344,     0.21,    0.27,     -70.6
 17, 5089.858644, 1602.171126,    29.000110,    +68.685240,  +5.02,   -11.36,  5090.40, 1601.58,    28.992219,    +68.694580,     0.59,    0.80,     -47.6
 18,  881.145598,  544.967212,   307.348900,    +30.368560,  +3.76,   -13.05,   881.24,  544.75,   307.345256,    +30.368796,     0.19,    0.23,     -66.6
 19,  263.277372, 2272.699027,   279.155600,    +33.469040,  +5.47,   -11.15,   262.43, 2273.15,   279.164754,    +33.476870,     0.66,    0.96,    +152.0
 20, 5042.409669, 2677.306632,    57.375070,    +80.322470,  +5.48,   -10.17,  5042.17, 2677.55,    57.366507,    +80.318919,     0.23,    0.34,    +134.6
 21, 5048.918235,  886.923184,    21.453970,    +60.235280,  +2.59,   -13.93,  5048.53,  886.93,    21.462120,    +60.234790,     0.24,    0.39,    +179.4
 22,  703.106900, 2554.927316,   276.057440,    +39.507240,  +5.10,   -11.87,   702.96, 2555.09,   276.060291,    +39.508384,     0.15,    0.22,    +130.5
 23, 1423.798001, 2702.286867,   275.386100,    +49.121590,  +4.09,   -12.09,  1423.95, 2702.39,   275.387777,    +49.119439,     0.14,    0.18,     +34.4
 24, 3007.507314, 2730.492931,   283.599390,    +71.297190,  +4.25,   -11.75,  3007.59, 2731.21,   283.629089,    +71.293529,     0.61,    0.72,     +83.2
 25, 4415.645062, 3048.105164,    37.954520,    +89.264110,  +1.68,   -13.95,  4415.38, 3048.00,    38.192634,    +89.263331,     0.19,    0.28,    -157.7
 26, 4242.791017,  797.344022,     2.294520,    +59.149780,  +2.07,   -13.84,  4242.61,  797.47,     2.299888,    +59.148498,     0.18,    0.22,    +146.4
 27, 4887.641699, 2152.703450,    31.381450,    +76.115060,  +4.71,   -11.67,  4887.68, 2152.88,    31.375688,    +76.113298,     0.13,    0.19,     +76.7
 28,  784.010549, 1616.970519,   291.538030,    +36.317900,  +5.23,   -11.76,   784.06, 1616.75,   291.534019,    +36.318545,     0.20,    0.23,     -78.1
 29, 3936.451195, 2459.662762,   328.610630,    +80.308560,  +5.46,    -9.33,  3936.30, 2459.85,   328.628616,    +80.307434,     0.19,    0.24,    +127.4
 30, 3937.997823, 1514.727442,   349.656220,    +68.111440,  +4.35,   -12.21,  3937.96, 1514.88,   349.658473,    +68.109697,     0.12,    0.15,    +103.7
 31, 3069.951122,  527.068177,   337.822920,    +50.282490,  +3.79,   -13.17,  3070.04,  527.37,   337.824007,    +50.278390,     0.25,    0.32,     +73.1
 32, 3413.156618, 1975.944918,   322.164990,    +70.560720,  +3.36,   -13.26,  3413.36, 1976.10,   322.162199,    +70.557064,     0.23,    0.26,     +37.5
 33, 2117.489256,  692.279615,   319.613270,    +43.945940,  +5.07,   -11.92,  2117.11,  692.03,   319.615125,    +43.952359,     0.39,    0.45,    -146.8
 34, 2205.432644, 2543.358624,   282.800400,    +59.388350,  +4.02,   -12.38,  2205.29, 2543.33,   282.800587,    +59.390581,     0.13,    0.15,    -166.9
 35, 1420.322538, 1741.309964,   294.158240,    +44.694940,  +4.67,   -11.70,  1420.11, 1741.43,   294.162128,    +44.697068,     0.21,    0.24,    +149.9
 36, 2559.704716, 1591.494191,   311.338030,    +57.579730,  +4.21,   -12.50,  2560.02, 1591.35,   311.329133,    +57.577604,     0.31,    0.35,     -24.5
 37, 1274.832286, 1033.816226,   304.446670,    +38.032930,  +4.42,   -11.75,  1274.44, 1033.53,   304.446144,    +38.039585,     0.40,    0.49,    -143.8
 38, 3164.193298, 1113.478991,   332.713650,    +58.201260,  +2.61,   -13.30,  3164.36, 1113.51,   332.709935,    +58.199730,     0.15,    0.17,     +11.3
 39, 4208.043731, 2156.776021,   354.836870,    +77.632280,  +2.71,   -13.41,  4208.02, 2156.55,   354.835637,    +77.635469,     0.19,    0.22,     -96.6
 40,  359.875315, 3318.007306,   263.926540,    +37.301590,  +5.60,   -10.87,   359.79, 3317.71,   263.922718,    +37.303715,     0.22,    0.31,    -106.0
 41,  706.134827, 3343.531658,   263.280240,    +41.243450,  +5.13,   -11.07,   705.91, 3343.11,   263.273968,    +41.247179,     0.36,    0.48,    -118.4
 42, 1311.333371, 3263.496417,   264.156890,    +48.585630,  +4.77,   -11.43,  1311.13, 3263.28,   264.152401,    +48.588497,     0.25,    0.30,    -133.7
 43,  493.461054, 3396.447751,   262.667540,    +38.882200,  +6.15,   -10.87,   493.01, 3396.25,   262.664900,    +38.888308,     0.39,    0.49,    -156.5
 44, 1280.108996, 3397.240560,   261.684340,    +48.260060,  +5.76,   -11.48,  1279.78, 3397.15,   261.682052,    +48.264380,     0.27,    0.35,    -164.7
 45, 1110.000559, 3232.110747,   264.866190,    +46.006330,  +3.91,   -13.05,  1110.02, 3231.74,   264.859462,    +46.006532,     0.28,    0.37,     -86.9
 46, 1680.388342, 3422.565752,   260.439040,    +53.420430,  +4.88,   -11.39,  1680.27, 3422.34,   260.433838,    +53.422006,     0.21,    0.26,    -118.4
 47, 1810.535984, 3290.293207,   263.066770,    +55.172960,  +4.71,   -13.02,  1810.64, 3290.42,   263.069713,    +55.171619,     0.13,    0.16,     +50.5
 48, 2386.571658, 3426.443955,   258.135750,    +62.874340,  +5.43,   -11.80,  2386.44, 3426.45,   258.135303,    +62.876151,     0.11,    0.13,    +178.8
 49, 2222.534241, 3414.305207,   259.122500,    +60.670610,  +5.73,   -10.93,  2222.46, 3413.42,   259.099296,    +60.670612,     0.68,    0.89,     -94.9
 50, 2010.457239, 3294.475594,   262.681560,    +57.876820,  +5.45,   -10.97,  2010.37, 3293.54,   262.658604,    +57.877747,     0.73,    0.94,     -95.0
 51, 4843.376399, 3396.371752,   124.224610,    +84.057640,  +6.44,   -10.55,  4843.65, 3396.37,   124.242975,    +84.060626,     0.21,    0.28,      -0.2
 52, 4386.309734, 3386.469512,   184.213910,    +86.435820,  +6.08,   -10.89,  4386.81, 3386.50,   184.316051,    +86.435636,     0.38,    0.50,      +3.0
 53, 4071.366826, 3440.536882,   222.918820,    +83.937480,  +6.18,    -7.30,  4071.31, 3440.78,   222.933755,    +83.940222,     0.19,    0.25,    +103.1
 54, 3600.294830, 3409.587564,   246.429930,    +78.963850,  +5.43,   -11.22,  3600.15, 3409.54,   246.423553,    +78.965337,     0.12,    0.15,    -163.3
 55, 3142.515280, 3400.367956,   254.069730,    +73.127870,  +6.15,    -9.91,  3142.31, 3399.40,   254.026671,    +73.127291,     0.75,    0.99,    -101.8
 56, 2857.509489, 3446.583390,   254.760720,    +69.186250,  +6.02,   -10.55,  2857.37, 3447.09,   254.777499,    +69.189502,     0.41,    0.53,    +104.9
 57, 4248.506898, 3261.389079,   220.076310,    +87.214770,  +6.11,   -10.13,  4248.80, 3261.12,   220.094144,    +87.209509,     0.32,    0.40,     -42.2
 58, 4622.379780, 3207.153470,   115.127050,    +87.020090,  +4.14,   -12.03,  4622.52, 3206.73,   115.232939,    +87.020607,     0.33,    0.45,     -71.0
 59, 5111.884381, 2923.873577,    75.086340,    +81.194090,  +4.38,   -12.13,  5112.16, 2923.91,    75.076926,    +81.197246,     0.21,    0.28,      +7.5
 60, 3472.667078, 3378.829738,   250.776200,    +77.513970,  +5.78,   -10.17,  3472.67, 3378.17,   250.739412,    +77.511059,     0.51,    0.66,     -90.1
 61,   63.431081, 2876.579998,   270.151560,    +33.213680,  +5.16,   -11.58,    63.27, 2876.65,   270.152931,    +33.215790,     0.14,    0.18,    +157.2
 62,   76.455465, 2859.648299,   270.399600,    +33.311270,  +5.32,   -11.21,    76.71, 2859.64,   270.399608,    +33.309249,     0.12,    0.25,      -1.6
 63,  642.798968, 3026.057787,   268.325120,    +40.007960,  +4.57,   -11.54,   643.08, 3026.04,   268.324834,    +40.004958,     0.18,    0.28,      -3.5
 64,  637.598259, 3044.825563,   268.019670,    +39.982090,  +5.28,   -11.08,   637.70, 3045.07,   268.023745,    +39.980766,     0.20,    0.27,     +68.1
 65,  960.102877, 3183.400060,   265.773110,    +44.084320,  +5.54,   -11.06,   959.89, 3183.12,   265.768205,    +44.087369,     0.28,    0.35,    -126.9
 66, 4890.101485, 2897.518579,    67.501520,    +83.340380,  +5.00,   -11.85,  4890.45, 2897.36,    67.498796,    +83.345484,     0.31,    0.39,     -24.1
 67, 4851.400115, 2908.336326,    67.055300,    +83.807790,  +5.57,   -11.35,  4851.37, 2907.96,    67.089219,    +83.810274,     0.27,    0.38,     -94.7
 68, 2644.473209, 3321.192483,   260.236280,    +66.562720,  +6.33,    -8.29,  2644.23, 3320.78,   260.222239,    +66.565396,     0.37,    0.47,    -120.2
 69, 2694.507395, 3285.302601,   261.250410,    +67.306700,  +5.99,   -10.80,  2694.39, 3284.49,   261.222816,    +67.307165,     0.64,    0.82,     -98.0
 70, 2299.532995, 3234.374962,   263.748310,    +61.874550,  +4.90,   -11.63,  2299.52, 3234.15,   263.742231,    +61.874754,     0.17,    0.22,     -94.2
 71, 3023.517155, 3302.458580,   259.054970,    +71.792350,  +6.23,    -8.93,  3023.23, 3302.72,   259.064124,    +71.796733,     0.31,    0.38,    +137.3
 72, 4798.503658, 3109.943182,    90.334470,    +85.182110,  +5.27,   -10.91,  4798.13, 3109.83,    90.343981,    +85.178833,     0.20,    0.39,    -162.9
 73,  279.350592, 3125.844901,   266.721630,    +36.087480,  +5.71,   -10.90,   279.36, 3125.84,   266.722155,    +36.088131,     0.05,    0.01,      -9.5
 74,  325.342812, 3108.289334,   266.986280,    +36.555140,  +5.54,   -10.93,   325.38, 3107.82,   266.979978,    +36.556484,     0.31,    0.47,     -85.6
 75, 4109.527762, 3117.330530,   263.054170,    +86.586460,  +4.34,   -12.59,  4109.49, 3117.32,   263.048276,    +86.586885,     0.03,    0.04,    -160.1
 76, 4636.497646,   70.431714,    10.516230,    +50.512530,  +4.85,   -12.37,  4636.57,   70.00,    10.515529,    +50.517682,     0.31,    0.44,     -80.8
 77, 4922.825721,   98.987298,    15.576940,    +51.034940,  +6.41,   -10.48,  4922.01,   99.04,    15.591222,    +51.034404,     0.54,    0.82,    +176.1
 78, 4031.978591, 2026.967774,   346.974380,    +75.387500,  +3.97,   -12.51,  4032.00, 2026.79,   346.969721,    +75.389826,     0.16,    0.18,     -83.4
 79, 4871.122214, 1496.602411,    21.483420,    +68.130010,  +4.21,   -12.26,  4871.00, 1496.39,    21.489652,    +68.132448,     0.20,    0.25,    -120.0
 80, 4976.067982,  454.129650,    17.775680,    +55.149900,  +4.24,   -12.94,  4975.86,  453.74,    17.781033,    +55.154636,     0.34,    0.44,    -117.9
 81, 4551.680031,  357.246738,     9.242850,    +53.896910,  +3.79,   -13.36,  4551.50,  357.17,     9.247070,    +53.897934,     0.16,    0.20,    -158.4
 82, 4539.789360,  380.242848,     9.034630,    +54.168450,  +5.14,   -11.87,  4540.02,  379.99,     9.030773,    +54.171354,     0.22,    0.35,     -48.2
 83,  153.311942,  528.528034,   301.722530,    +23.614430,  +5.17,   -12.31,   153.38,  528.35,   301.719967,    +23.615162,     0.15,    0.19,     -69.4
 84, 2996.532926, 1617.301807,   319.644880,    +62.585570,  +2.32,   -13.90,  2996.45, 1617.45,   319.649942,    +62.584930,     0.15,    0.17,    +119.6
 85, 2781.072937, 1773.913078,   311.322400,    +61.838780,  +2.95,   -13.42,  2780.78, 1773.85,   311.326491,    +61.842798,     0.27,    0.30,    -168.3
 86, 1881.385518, 1094.446975,   310.357980,    +45.280340,  +1.20,   -14.53,  1881.42, 1094.20,   310.353382,    +45.282328,     0.23,    0.25,     -81.1
 87,  135.101336, 2684.288482,   272.938000,    +33.447060,  +5.96,   -11.38,   134.73, 2684.17,   272.937247,    +33.452103,     0.30,    0.39,    -161.9
 88,  168.038292, 2594.640316,   274.276480,    +33.535430,  +6.31,   -10.24,   167.99, 2594.25,   274.271377,    +33.537827,     0.29,    0.39,     -97.2
 89,  381.447806, 2772.528184,   272.009330,    +36.401260,  +4.94,   -11.77,   381.65, 2772.22,   272.004583,    +36.400251,     0.24,    0.37,     -56.5
 90,  395.133296, 2741.208604,   272.495820,    +36.466280,  +5.06,   -11.73,   394.88, 2741.24,   272.496907,    +36.469493,     0.20,    0.26,    +172.2
 91, 1085.497060, 2991.327803,   269.202200,    +45.350850,  +4.45,   -11.22,  1085.39, 2991.27,   269.200949,    +45.352284,     0.10,    0.12,    -149.4
 92, 1103.515353, 2949.121528,   269.984190,    +45.501380,  +4.82,   -11.40,  1103.44, 2949.28,   269.986927,    +45.502014,     0.12,    0.17,    +114.6
 93, 1125.600032, 2989.294610,   269.271210,    +45.855960,  +6.49,   -10.66,  1125.39, 2989.32,   269.271602,    +45.858627,     0.16,    0.21,    +173.6
 94,  961.936329, 2833.889511,   271.869750,    +43.461890,  +4.52,   -12.06,   961.70, 2833.70,   271.866615,    +43.465321,     0.25,    0.30,    -142.2
 95,  793.400793, 2740.357845,   273.177560,    +41.146840,  +5.78,   -10.92,   793.36, 2740.70,   273.183073,    +41.146422,     0.25,    0.34,     +96.9
 96,  682.359449, 2851.173902,   271.179990,    +40.084180,  +6.25,   -10.73,   682.00, 2850.90,   271.175933,    +40.089235,     0.36,    0.45,    -143.1
 97,  924.385543, 2943.336790,   269.903660,    +43.235380,  +6.11,   -10.29,   924.07, 2943.43,   269.905436,    +43.239141,     0.24,    0.33,    +163.1
 98, 1491.412945, 3102.697348,   267.267860,    +50.781080,  +5.00,   -11.60,  1490.59, 3103.13,   267.276760,    +50.791598,     0.72,    0.93,    +152.4
 99, 1551.944772, 3014.501418,   269.151540,    +51.488890,  +1.43,   -14.09,  1552.06, 3014.32,   269.147622,    +51.487738,     0.16,    0.21,     -57.7
100,  689.730734,   63.659757,   311.218770,    +25.270620,  +4.34,   -12.47,   689.99,   63.55,   311.215174,    +25.269139,     0.21,    0.28,     -22.2
101,  697.070384,  102.768042,   310.855840,    +25.602320,  +6.24,   -10.15,   697.43,  102.92,   310.854273,    +25.598173,     0.26,    0.39,     +23.6
102,  235.493328,  391.623734,   303.876000,    +23.508910,  +4.67,   -12.24,   235.34,  391.34,   303.873803,    +23.512131,     0.23,    0.32,    -117.9
103,  341.361520,  433.434576,   304.196190,    +24.671100,  +4.79,   -11.99,   341.30,  432.97,   304.191159,    +24.674747,     0.35,    0.47,     -97.6
104,   86.315724,  275.153174,   304.082450,    +21.598700,  +5.60,   -10.45,    86.39,  274.94,   304.079431,    +21.598466,     0.17,    0.22,     -69.6
105,   55.782384,  759.995330,   298.365400,    +24.079610,  +4.60,   -12.97,    56.26,  759.59,   298.357416,    +24.078026,     0.45,    0.63,     -40.6
106,  198.328507,  665.322415,   300.436300,    +24.800420,  +5.95,   -11.30,   198.31,  665.22,   300.435170,    +24.801508,     0.09,    0.10,    -101.9
107,  212.280415,  667.495827,   300.505970,    +24.938040,  +5.02,   -11.96,   212.26,  667.53,   300.506401,    +24.938314,     0.03,    0.04,    +118.9
108,  118.861844,  823.558420,   298.006640,    +24.992160,  +5.10,   -11.77,   118.92,  823.45,   298.004823,    +24.992634,     0.10,    0.13,     -62.3
109,  502.403413,   59.243809,   309.645800,    +23.680490,  +5.40,   -10.82,   502.45,   59.32,   309.646115,    +23.679859,     0.04,    0.08,     +60.1
110,  534.654055,   86.148557,   309.632980,    +24.115960,  +5.13,   -12.04,   534.52,   85.60,   309.627996,    +24.120810,     0.40,    0.57,    -103.3
111,  987.798895,   95.528956,   313.640160,    +28.057620,  +4.19,   -12.39,   987.84,   95.58,   313.640214,    +28.056523,     0.07,    0.06,     +49.9
112,  897.285672,   71.702480,   313.031990,    +27.096980,  +4.12,   -12.63,   897.30,   71.78,   313.032647,    +27.095980,     0.07,    0.08,     +80.3
113,  966.848028,  146.742187,   312.867660,    +28.250510,  +5.36,   -11.54,   966.76,  146.53,   312.866057,    +28.252417,     0.14,    0.23,    -112.5
114,  689.427291,  238.544974,   309.269470,    +26.461950,  +5.63,   -11.53,   689.37,  238.87,   309.273486,    +26.460027,     0.24,    0.33,     +99.3
115,  637.723575,  219.845522,   309.034740,    +25.882650,  +6.33,   -11.13,   637.78,  219.89,   309.034655,    +25.881795,     0.05,    0.07,     +39.6
116,  568.962495,  604.502333,   303.942220,    +27.814250,  +3.84,   -12.78,   569.22,  604.50,   303.939954,    +27.811616,     0.20,    0.26,      -0.6
117,  396.939444,  502.829007,   303.816230,    +25.591960,  +4.88,   -12.45,   397.15,  502.32,   303.808577,    +25.593351,     0.42,    0.55,     -67.7
118,  539.008233,  520.972732,   304.711120,    +26.991240,  +5.66,   -10.98,   538.94,  520.90,   304.710723,    +26.992188,     0.06,    0.10,    -136.3
119,  105.559264,  986.486744,   295.928850,    +25.771930,  +5.02,   -11.89,   105.71,  986.35,   295.926138,    +25.771690,     0.15,    0.20,     -43.1
120,  220.309765, 1039.206246,   295.983230,    +27.135400,  +5.71,   -10.86,   220.04, 1039.09,   295.983358,    +27.138737,     0.20,    0.29,    -156.8
121,   66.581855, 1213.768315,   292.840090,    +26.617170,  +5.39,   -11.25,    66.53, 1213.71,   292.839638,    +26.618361,     0.08,    0.08,    -132.8
122,   18.191010, 1432.157506,   289.773600,    +27.261300,  +5.76,   -10.54,    18.55, 1432.23,   289.772711,    +27.257953,     0.21,    0.37,     +11.0
123,   51.274209, 1504.458538,   288.997880,    +27.926300,  +5.86,   -11.12,    51.02, 1503.97,   288.992690,    +27.931659,     0.42,    0.56,    -117.8
124,   39.657000, 1676.449994,   286.657230,    +28.628590,  +5.37,   -11.87,    39.67, 1676.38,   286.656351,    +28.629293,     0.06,    0.07,     -82.9
125,   11.697679, 2135.713719,   280.318130,    +30.294600,  +6.49,   -10.95,    11.70, 2135.94,   280.321447,    +30.294410,     0.17,    0.23,     +90.7
126,   53.483294, 2168.034471,   280.008020,    +30.849470,  +5.95,   -10.79,    53.62, 2167.91,   280.006116,    +30.849138,     0.10,    0.18,     -41.4
127,    9.243826, 2182.897810,   279.665730,    +30.452020,  +6.45,    -9.86,     9.49, 2183.01,   279.666717,    +30.449711,     0.15,    0.27,     +23.8
128,  334.277277, 1941.605392,   284.256710,    +32.901270,  +4.87,   -11.26,   334.46, 1941.51,   284.254268,    +32.899693,     0.16,    0.21,     -28.2
129,  328.931382, 1907.339084,   284.735930,    +32.689560,  +3.26,   -13.64,   329.18, 1906.90,   284.728317,    +32.688870,     0.39,    0.50,     -60.8
130,  291.101256, 1876.918895,   285.003440,    +32.145510,  +4.24,   -12.18,   291.29, 1876.76,   285.000167,    +32.144262,     0.18,    0.25,     -40.3
131,  261.399832, 2044.574127,   282.470490,    +32.551060,  +5.17,   -11.96,   261.27, 2044.37,   282.467967,    +32.553513,     0.19,    0.24,    -123.3
132,  330.037885, 2059.636842,   282.519980,    +33.362670,  +3.39,   -13.40,   330.20, 2059.27,   282.513817,    +33.362521,     0.31,    0.40,     -66.6
133,  171.365876, 2126.905558,   280.964970,    +31.926610,  +5.48,   -11.51,   171.51, 2126.96,   280.965371,    +31.925253,     0.08,    0.15,     +22.7
134,  291.114252, 1789.858728,   286.241150,    +31.744070,  +4.75,   -11.79,   291.01, 1789.95,   286.242681,    +31.744755,     0.09,    0.13,    +139.2
135,  144.458182, 1727.143060,   286.446370,    +29.921670,  +5.40,   -10.68,   144.58, 1726.92,   286.442643,    +29.921723,     0.19,    0.26,     -61.2
136,  401.274028, 2579.336705,   274.965460,    +36.064550,  +3.76,   -13.00,   401.38, 2579.02,   274.960431,    +36.064627,     0.24,    0.33,     -72.0
137,  697.923002, 2360.498568,   279.234740,    +38.783690,  +0.06,   -15.18,   698.71, 2360.10,   279.225205,    +38.775697,     0.65,    0.88,     -27.0
138,  772.625762, 2358.343272,   279.526990,    +39.668330,  +4.23,   -11.64,   772.84, 2358.23,   279.524006,    +39.666183,     0.19,    0.24,     -29.2
139,  637.793498, 2071.782963,   283.626180,    +36.898610,  +2.83,   -12.52,   638.30, 2071.33,   283.616499,    +36.894556,     0.52,    0.68,     -41.5
140,  639.655797, 2084.161776,   283.431500,    +36.971720,  +5.65,   -11.46,   639.78, 2084.09,   283.429597,    +36.970466,     0.12,    0.14,     -28.4
141,  594.741519, 2105.413897,   282.902150,    +36.539090,  +6.16,   -10.77,   594.68, 2105.29,   282.900103,    +36.540218,     0.12,    0.14,    -114.7
142,  264.492105, 1594.859932,   288.853580,    +30.526380,  +4.95,   -11.62,   264.70, 1594.58,   288.848429,    +30.525642,     0.27,    0.35,     -53.6
143,  256.802849, 1432.680721,   291.031580,    +29.621340,  +5.03,   -12.28,   256.67, 1432.51,   291.029820,    +29.623559,     0.16,    0.21,    -127.1
144, 1712.541217, 3162.463302,   265.996570,    +53.801720,  +5.75,   -11.34,  1712.16, 3162.77,   266.003212,    +53.806696,     0.38,    0.49,    +140.9
145, 1942.482423, 3061.853989,   268.382210,    +56.872640,  +3.17,   -13.08,  1942.48, 3061.59,   268.375864,    +56.873008,     0.21,    0.27,     -90.1
146, 1339.993420, 2815.505279,   272.896500,    +48.289510,  +6.07,   -10.17,  1339.95, 2815.66,   272.899524,    +48.289801,     0.12,    0.16,    +104.5
147, 1037.237058, 2434.302067,   279.189790,    +43.221810,  +6.07,   -10.96,  1037.05, 2434.24,   279.189127,    +43.224466,     0.16,    0.20,    -160.2
148, 1044.595656, 2612.900533,   275.999830,    +43.907730,  +5.64,   -10.98,  1044.28, 2612.64,   275.995830,    +43.912550,     0.34,    0.41,    -140.3
149,  419.945414, 1223.924667,   294.844190,    +30.153320,  +4.22,   -12.52,   420.25, 1223.99,   294.842863,    +30.149679,     0.23,    0.31,     +12.0
150,  329.295257, 1265.552534,   293.712200,    +29.462950,  +5.08,   -11.94,   329.31, 1265.35,   293.709217,    +29.463809,     0.16,    0.20,     -85.7
151,  551.523255, 1580.400277,   290.638970,    +33.518160,  +5.52,   -10.81,   551.71, 1580.74,   290.642502,    +33.514088,     0.30,    0.39,     +60.7
152,  431.565524, 1904.547711,   285.230010,    +33.802160,  +5.52,   -10.99,   431.71, 1904.69,   285.231127,    +33.799848,     0.15,    0.20,     +43.9
153,  422.591433, 1887.230519,   285.451540,    +33.621260,  +6.45,   -10.33,   422.74, 1886.89,   285.445526,    +33.621115,     0.30,    0.37,     -66.8
154,  632.546327, 1821.320808,   287.484800,    +35.661000,  +5.84,    -9.79,   632.34, 1821.53,   287.488915,    +35.662188,     0.21,    0.30,    +134.3
155,  649.933629, 1869.907101,   286.825540,    +36.100160,  +5.31,   -10.84,   649.78, 1870.29,   286.831987,    +36.099964,     0.31,    0.41,    +112.1
156, 1164.852765, 2209.764744,   283.833760,    +43.946090,  +2.36,   -12.80,  1164.70, 2209.80,   283.835184,    +43.948043,     0.13,    0.16,    +165.7
157, 1299.896540, 2357.387621,   281.746120,    +46.314920,  +6.48,   -10.22,  1299.90, 2357.46,   281.747412,    +46.314814,     0.05,    0.07,     +87.2
158, 1234.548690, 2529.495044,   278.157790,    +46.092550,  +5.98,   -10.14,  1234.42, 2529.82,   278.164417,    +46.093285,     0.28,    0.35,    +111.4
159, 1775.049128, 2872.119864,   272.631830,    +54.286550,  +5.50,   -11.16,  1774.82, 2872.31,   272.636967,    +54.289531,     0.25,    0.30,    +140.0
160, 1685.079385, 2600.753618,   278.486180,    +52.353530,  +4.85,   -11.13,  1684.66, 2601.17,   278.497313,    +52.358104,     0.49,    0.59,    +135.1
161, 1646.518835, 2587.222371,   278.628590,    +51.782250,  +5.73,   -10.13,  1646.15, 2587.16,   278.628866,    +51.787660,     0.32,    0.37,    -170.0
162, 1639.825506, 2288.205747,   285.056990,    +50.533470,  +5.48,   -11.41,  1639.75, 2288.31,   285.059739,    +50.534287,     0.12,    0.13,    +127.3
163, 1626.987965, 2366.771499,   283.306440,    +50.708220,  +4.46,   -11.52,  1627.31, 2366.82,   283.305637,    +50.703905,     0.26,    0.32,      +8.6
164, 1506.143911, 2314.051996,   283.696360,    +48.859400,  +5.58,   -11.41,  1506.13, 2314.32,   283.701876,    +48.858695,     0.22,    0.26,     +93.2
165, 1476.874317, 2386.626896,   282.066980,    +48.767560,  +6.00,   -10.87,  1476.85, 2386.20,   282.058332,    +48.769818,     0.37,    0.43,     -93.0
166, 1888.971743, 2180.796240,   289.275700,    +53.368460,  +3.34,   -13.13,  1889.19, 2180.66,   289.270865,    +53.366428,     0.21,    0.25,     -31.4
167, 1963.600649, 2181.207042,   289.901830,    +54.375990,  +6.22,    -9.17,  1963.45, 2181.57,   289.911496,    +54.376205,     0.34,    0.39,    +112.4
168, 1863.308540, 2054.168366,   291.858160,    +52.320440,  +5.73,   -11.01,  1863.58, 2054.22,   291.856749,    +52.316709,     0.23,    0.28,     +11.1
169, 1795.350145, 2244.041983,   287.107450,    +52.425730,  +5.32,   -10.54,  1795.49, 2244.00,   287.105487,    +52.424258,     0.11,    0.14,     -16.8
170, 1847.384979, 2299.910962,   286.229860,    +53.396650,  +5.43,   -11.50,  1847.18, 2300.13,   286.236418,    +53.398632,     0.26,    0.30,    +133.4
171, 1762.376493, 2303.635561,   285.529310,    +52.261060,  +5.83,   -10.40,  1762.22, 2304.32,   285.545671,    +52.260193,     0.60,    0.71,    +102.6
172, 2749.471132, 3229.251623,   262.991120,    +68.135020,  +4.55,   -11.95,  2749.27, 3229.13,   262.986562,    +68.137744,     0.19,    0.24,    -149.3
173, 2791.481099, 3191.560438,   264.237880,    +68.757970,  +4.52,   -12.28,  2791.39, 3191.70,   264.243176,    +68.759286,     0.14,    0.17,    +121.7
174, 2472.329874, 2968.423230,   271.669010,    +64.221430,  +6.16,   -10.66,  2472.12, 2968.63,   271.676241,    +64.224186,     0.25,    0.29,    +135.4
175, 2489.419209, 2912.554251,   273.474300,    +64.397290,  +4.75,   -11.72,  2489.50, 2912.98,   273.487889,    +64.395553,     0.37,    0.43,     +79.3
176, 3626.235216, 3201.292089,   259.904630,    +80.136400,  +4.91,   -10.35,  3625.65, 3200.56,   259.844233,    +80.142110,     0.71,    0.94,    -128.6
177, 3031.935138, 3149.691828,   265.484820,    +72.148840,  +4.32,   -12.70,  3032.08, 3149.49,   265.476563,    +72.146647,     0.20,    0.25,     -55.3
178, 3377.748334, 3104.385472,   267.362640,    +76.962880,  +4.74,   -11.78,  3377.97, 3104.34,   267.360039,    +76.959684,     0.19,    0.23,     -12.3
179, 3544.422410, 2981.145077,   276.035450,    +79.222700,  +5.94,   -10.32,  3544.40, 2980.73,   276.006398,    +79.223292,     0.33,    0.41,     -93.0
180, 3476.410739, 3101.192043,   267.542130,    +78.306540,  +5.46,   -10.19,  3476.35, 3100.80,   267.516564,    +78.307002,     0.31,    0.40,     -99.4
181, 1580.993149, 2725.524261,   275.372830,    +51.301090,  +5.88,   -10.78,  1581.08, 2725.85,   275.379633,    +51.299297,     0.28,    0.34,     +75.6
182, 1580.993149, 2743.928160,   274.983590,    +51.347820,  +5.71,   -10.62,  1581.09, 2743.93,   274.983504,    +51.346742,     0.06,    0.09,      +3.4
183, 2006.666801, 2676.811406,   278.143840,    +57.045600,  +4.43,   -11.70,  2006.59, 2677.02,   278.149596,    +57.046199,     0.19,    0.22,    +110.0
184, 2170.394592, 2751.614322,   276.925610,    +59.549110,  +5.89,   -10.63,  2170.18, 2752.27,   276.944447,    +59.550591,     0.58,    0.69,    +108.1
185, 2112.444220, 2778.562888,   275.977530,    +58.800740,  +4.97,   -12.07,  2112.58, 2778.58,   275.977597,    +58.798930,     0.11,    0.14,      +6.3
186, 2208.447815, 2908.536093,   272.779810,    +60.409530,  +6.49,   -10.67,  2208.55, 2908.43,   272.776945,    +60.408333,     0.11,    0.15,     -45.1
187,  562.266832, 2763.798110,   272.405900,    +38.457780,  +5.88,   -10.56,   562.94, 2763.79,   272.404700,    +38.450123,     0.46,    0.67,      -0.6
188,  601.121790, 2713.646115,   273.270080,    +38.773490,  +6.07,   -10.89,   601.55, 2713.45,   273.266000,    +38.769064,     0.33,    0.47,     -24.8
189,  175.745066,  119.025755,   306.418870,    +21.409640,  +5.19,   -11.76,   176.04,  118.73,   306.413396,    +21.408168,     0.32,    0.41,     -45.5
190,  379.420149,  343.516214,   305.514300,    +24.446100,  +5.53,   -11.69,   379.34,  343.33,   305.512650,    +24.448191,     0.15,    0.21,    -112.7
191,  698.362410,  337.198850,   308.213210,    +27.212160,  +6.29,   -10.73,   697.99,  337.40,   308.218625,    +27.213876,     0.31,    0.42,    +151.9
192,  425.118124,  810.954686,   300.275200,    +27.753570,  +4.55,   -12.59,   425.03,  810.66,   300.272024,    +27.756048,     0.22,    0.30,    -106.9
193,  388.419873,  828.153568,   299.787840,    +27.512640,  +6.14,   -10.73,   388.39,  828.32,   299.789992,    +27.511831,     0.12,    0.17,    +100.2
194,  432.155734,  593.965795,   303.002920,    +26.478810,  +5.96,   -11.00,   432.42,  593.45,   302.994520,    +26.479541,     0.45,    0.58,     -62.4
195,  454.941514,  612.479241,   302.949890,    +26.808990,  +4.82,   -11.02,   455.42,  612.47,   302.945952,    +26.804499,     0.34,    0.48,      -0.7
196,  450.450086,  634.607739,   302.639740,    +26.904170,  +5.48,   -11.03,   450.49,  634.90,   302.642864,    +26.901917,     0.21,    0.29,     +83.0
197, 2942.050610, 2257.565757,   300.704470,    +67.873560,  +3.88,   -12.44,  2942.17, 2257.37,   300.695388,    +67.873409,     0.21,    0.23,     -57.4
198, 2957.934928, 2250.773842,   301.222470,    +68.027160,  +5.38,   -10.55,  2957.88, 2251.23,   301.238636,    +68.024513,     0.40,    0.46,     +96.8
199, 2689.019927, 2451.355954,   290.167050,    +65.714530,  +4.58,   -12.39,  2689.04, 2451.18,   290.161054,    +65.715196,     0.15,    0.17,     -84.4
200, 2680.675525, 2529.664955,   287.440860,    +65.978510,  +6.27,   -10.46,  2680.74, 2530.29,   287.461238,    +65.974876,     0.54,    0.63,     +84.6
201, 2796.213396, 2549.777103,   288.138750,    +67.661540,  +2.58,   -13.37,  2796.33, 2549.62,   288.131868,    +67.660608,     0.17,    0.19,     -52.7
202, 2907.284162, 2515.432187,   290.892340,    +69.014690,  +5.95,   -10.01,  2907.43, 2515.58,   290.895854,    +69.011975,     0.18,    0.21,     +46.9
203, 2967.671956, 2482.157280,   293.089960,    +69.661180,  +4.24,   -12.19,  2968.50, 2482.79,   293.100122,    +69.646637,     0.90,    1.04,     +37.2
204, 2977.531187, 2406.706772,   296.076730,    +69.337060,  +5.88,   -11.04,  2977.42, 2407.41,   296.104502,    +69.334165,     0.61,    0.71,     +99.2
205, 2921.525274, 2416.292136,   294.793000,    +68.652560,  +6.30,    -9.34,  2921.53, 2415.75,   294.773001,    +68.655690,     0.48,    0.55,     -89.2
206, 2984.925611, 2470.107108,   293.850720,    +69.805480,  +5.87,   -10.00,  2984.73, 2470.04,   293.851302,    +69.808417,     0.18,    0.21,    -160.3
207, 2675.267961, 3165.330449,   265.347290,    +67.152000,  +5.82,   -10.76,  2675.31, 3165.40,   265.349909,    +67.151385,     0.07,    0.08,     +54.6
208, 2364.788237, 3109.217844,   267.266120,    +62.798830,  +6.48,   -10.46,  2364.91, 3109.50,   267.274689,    +62.797078,     0.26,    0.31,     +66.3
209,  801.123913, 2271.323889,   281.084770,    +39.670120,  +4.86,   -12.33,   800.80, 2271.03,   281.080908,    +39.675231,     0.35,    0.44,    -137.9
210,  796.917307, 2269.483499,   281.094920,    +39.612720,  +4.97,   -13.08,   796.60, 2269.40,   281.094560,    +39.616898,     0.25,    0.33,    -165.4
211,  767.295794, 2278.860724,   280.819040,    +39.300070,  +5.57,   -10.79,   767.56, 2279.06,   280.820981,    +39.296093,     0.26,    0.33,     +36.9
212,  712.259372, 2253.358178,   281.021440,    +38.533080,  +5.63,   -10.72,   712.10, 2253.41,   281.022617,    +38.534675,     0.11,    0.17,    +161.6
213,  945.056098, 2095.814638,   284.694120,    +40.679190,  +6.28,   -10.83,   944.72, 2096.15,   284.701418,    +40.681847,     0.37,    0.48,    +134.8
214,  993.530654, 2166.883265,   283.717400,    +41.602720,  +4.91,   -11.62,   993.58, 2167.27,   283.723775,    +41.600522,     0.31,    0.39,     +83.1
215,  965.048429, 2198.788834,   283.030210,    +41.383240,  +6.32,   -10.48,   964.83, 2198.84,   283.031957,    +41.385839,     0.17,    0.23,    +167.0
216,  941.769688, 2174.825424,   283.327030,    +40.995190,  +5.53,   -10.30,   941.72, 2175.21,   283.333672,    +40.994209,     0.31,    0.39,     +97.5
217, 4216.263182, 2668.327989,   343.604030,    +84.346180,  +3.96,   -12.51,  4216.20, 2668.18,   343.604018,    +84.348398,     0.13,    0.16,    -111.7
218, 3290.625900, 3336.490008,   255.417140,    +75.297500,  +6.00,    -9.58,  3290.41, 3336.01,   255.391161,    +75.298772,     0.40,    0.53,    -114.2
219, 3324.448542, 3223.108844,   260.893840,    +76.055050,  +6.42,    -9.67,  3324.26, 3223.23,   260.899249,    +76.057807,     0.18,    0.23,    +147.2
220, 3186.243225, 3192.260931,   263.171690,    +74.227350,  +6.05,   -10.50,  3185.99, 3191.64,   263.141114,    +74.229792,     0.52,    0.67,    -112.0
221, 3077.001884, 2932.632908,   275.264090,    +72.732840,  +3.25,   -13.24,  3076.95, 2933.07,   275.284609,    +72.732869,     0.37,    0.44,     +96.6
222, 2978.580735, 2922.705210,   275.189290,    +71.337810,  +4.28,   -12.71,  2978.57, 2922.27,   275.170926,    +71.338427,     0.35,    0.44,     -90.9
223, 2990.733607, 2933.146410,   274.784340,    +71.517850,  +6.43,    -9.94,  2990.34, 2933.17,   274.787588,    +71.523205,     0.33,    0.39,    +177.0
224, 3062.381361, 2849.415428,   278.978300,    +72.380260,  +6.09,   -10.67,  3062.18, 2849.12,   278.967074,    +72.383599,     0.29,    0.36,    -124.5
225, 2794.053280, 2934.243590,   273.821150,    +68.755810,  +5.39,   -10.51,  2794.51, 2934.96,   273.846742,    +68.748362,     0.71,    0.85,     +57.4
226, 2578.453348, 2791.385148,   277.812060,    +65.436020,  +6.42,   -10.31,  2578.85, 2791.83,   277.824744,    +65.429419,     0.51,    0.59,     +48.5
227, 2581.433027, 2831.961363,   276.496410,    +65.563480,  +4.22,   -11.91,  2581.60, 2831.85,   276.492195,    +65.561276,     0.17,    0.20,     -32.3
228, 2301.263014, 2628.705009,   281.076110,    +61.048140,  +5.49,   -11.05,  2301.69, 2629.20,   281.087491,    +61.040613,     0.56,    0.65,     +49.4
229, 2410.371844, 2681.835313,   280.235040,    +62.749470,  +5.57,   -11.21,  2410.21, 2682.21,   280.247644,    +62.750652,     0.35,    0.41,    +113.2
230, 2459.120267, 2713.056213,   279.600900,    +63.532870,  +6.23,   -10.30,  2459.08, 2713.27,   279.607910,    +63.532810,     0.19,    0.22,     +99.7
231, 1776.154962, 2425.564488,   282.895580,    +52.975120,  +5.08,   -11.69,  1776.13, 2425.91,   282.903691,    +52.974310,     0.30,    0.35,     +94.8
232, 1925.926276, 2558.005121,   280.658140,    +55.539460,  +5.07,   -10.88,  1925.74, 2558.59,   280.673519,    +55.540115,     0.52,    0.62,    +107.3
233, 1762.675544, 2475.844857,   281.679530,    +52.987960,  +5.89,   -10.95,  1762.70, 2476.17,   281.686903,    +52.986566,     0.28,    0.33,     +85.6
234, 1814.025708, 2523.343760,   280.870890,    +53.871770,  +6.15,   -10.68,  1814.16, 2523.84,   280.881727,    +53.868298,     0.44,    0.51,     +74.6
235, 1688.859682, 2534.897547,   279.970060,    +52.196080,  +6.03,   -11.00,  1689.19, 2535.30,   279.977384,    +52.190429,     0.43,    0.51,     +50.6
236, 1887.199693, 2525.911268,   281.230830,    +54.897180,  +5.81,   -10.58,  1887.83, 2525.89,   281.226956,    +54.888693,     0.53,    0.63,      -1.5
237, 3624.614159, 3125.780603,   265.549200,    +80.282440,  +6.14,    -9.73,  3625.12, 3125.73,   265.546694,    +80.275572,     0.41,    0.51,      -5.6
238, 3710.467068, 3035.416426,   273.195220,    +81.476400,  +6.48,    -9.52,  3710.19, 3035.25,   273.182146,    +81.480084,     0.25,    0.33,    -149.1
239, 4722.527490, 3063.439761,    82.950590,    +85.938530,  +6.31,    -9.59,  4722.57, 3063.51,    82.933093,    +85.939346,     0.09,    0.08,     +60.3
240, 3839.864010, 3020.851496,   276.038630,    +83.175400,  +6.14,    -9.20,  3839.75, 3020.73,   276.026393,    +83.176946,     0.13,    0.16,    -133.9
241, 4723.705235, 2971.698195,    68.850800,    +85.527030,  +6.27,    -9.80,  4723.89, 2971.60,    68.851218,    +85.529929,     0.17,    0.21,     -29.3
242, 4622.286979, 2974.094834,    62.506830,    +86.626140,  +5.62,   -10.22,  4622.03, 2974.12,    62.521675,    +86.623526,     0.17,    0.26,    +175.0
243, 4700.755917, 2853.774301,    53.083850,    +84.911040,  +5.13,   -11.20,  4700.86, 2853.89,    53.060823,    +84.911266,     0.12,    0.16,     +47.2
244, 5126.605291, 2458.657092,    50.082330,    +77.734740,  +5.33,   -11.34,  5126.78, 2458.56,    50.077633,    +77.737494,     0.18,    0.20,     -29.6
245, 4445.911866, 2810.827955,    17.186990,    +86.257090,  +3.65,   -12.50,  4446.30, 2810.75,    17.121771,    +86.259571,     0.30,    0.40,     -10.6
246, 4438.637259, 2879.936718,    19.054960,    +87.145500,  +5.59,   -10.00,  4438.78, 2879.76,    19.032234,    +87.148399,     0.19,    0.23,     -49.9
247, 4330.801914, 2881.006513,   351.753640,    +87.307500,  +5.42,   -11.56,  4331.19, 2880.99,   351.650458,    +87.307247,     0.29,    0.39,      -2.5
248, 4216.119879, 2816.604848,   333.294230,    +86.107950,  +5.29,   -10.77,  4216.56, 2816.74,   333.233863,    +86.104173,     0.33,    0.46,     +17.1
249, 4311.331643, 2812.753586,   351.086330,    +86.417790,  +6.44,   -10.20,  4311.44, 2812.72,   351.062826,    +86.418230,     0.09,    0.12,     -18.1
250, 5062.456848, 2754.333120,    62.511430,    +80.698680,  +4.79,   -11.60,  5062.56, 2753.70,    62.543767,    +80.704650,     0.48,    0.65,     -80.8
251, 5092.295703, 2771.496070,    64.465850,    +80.535780,  +5.89,   -11.08,  5092.13, 2771.38,    64.473912,    +80.535483,     0.08,    0.20,    -146.1
252, 4871.862125, 2638.850221,    47.927800,    +81.470710,  +5.85,   -10.98,  4872.24, 2639.24,    47.884425,    +81.470357,     0.39,    0.54,     +46.3
253, 4811.748199, 2588.595526,    41.948780,    +81.448480,  +5.11,   -10.58,  4811.54, 2588.62,    41.958363,    +81.446840,     0.13,    0.21,    +172.9
254, 4975.792605, 2511.035428,    46.532680,    +79.418540,  +4.60,   -11.35,  4975.70, 2511.19,    46.527932,    +79.416626,     0.13,    0.18,    +122.1
255, 3906.864047, 2710.266209,   310.646820,    +82.531160,  +5.75,   -10.37,  3906.82, 2710.06,   310.632155,    +82.533284,     0.17,    0.21,    -103.1
256, 4049.788672, 2754.427351,   318.189120,    +84.258660,  +6.24,    -9.62,  4049.65, 2754.51,   318.208821,    +84.259159,     0.12,    0.16,    +149.3
257, 3817.514760, 2686.987468,   307.060780,    +81.422710,  +4.83,   -11.39,  3817.43, 2687.27,   307.086352,    +81.421404,     0.24,    0.30,    +107.1
258, 3798.857534, 2670.041914,   307.364860,    +81.091280,  +5.46,   -10.85,  3798.93, 2669.80,   307.342523,    +81.092208,     0.21,    0.25,     -72.3
259, 3424.258954, 2942.666725,   277.437370,    +77.547070,  +5.00,   -10.83,  3424.33, 2941.82,   277.384444,    +77.547248,     0.68,    0.85,     -85.5
260, 3189.706379, 2823.652020,   281.444860,    +74.085550,  +4.79,   -11.44,  3189.57, 2823.49,   281.438440,    +74.087766,     0.17,    0.22,    -129.8
261, 3284.383245, 2842.908332,   281.592650,    +75.433960,  +5.35,   -11.68,  3284.27, 2842.41,   281.567739,    +75.436608,     0.41,    0.51,    -102.8
262, 3407.494724, 2822.510270,   284.488240,    +77.050820,  +6.34,   -10.67,  3407.81, 2822.67,   284.492863,    +77.045909,     0.30,    0.36,     +27.4
263, 3385.311453, 2768.147563,   287.291160,    +76.560500,  +4.92,   -11.60,  3385.25, 2767.77,   287.270977,    +76.562557,     0.31,    0.38,     -99.2
264, 3400.648036, 2718.714471,   290.397990,    +76.559600,  +4.70,   -10.42,  3400.62, 2718.54,   290.388969,    +76.560526,     0.14,    0.17,     -98.6
265, 3176.736927, 2665.934561,   288.887730,    +73.355470,  +3.85,   -12.30,  3176.71, 2665.18,   288.852925,    +73.359025,     0.63,    0.76,     -92.1
266, 3404.604948, 2555.687192,   299.243880,    +75.713790,  +6.47,    -9.57,  3404.61, 2555.62,   299.239927,    +75.713973,     0.06,    0.07,     -82.8
267, 3458.282987, 2573.214715,   299.902610,    +76.481390,  +5.27,   -10.75,  3458.18, 2572.78,   299.882448,    +76.485310,     0.37,    0.45,    -103.3
268, 3553.315025, 2586.086489,   302.222280,    +77.711420,  +4.42,   -12.23,  3553.22, 2586.38,   302.241706,    +77.710328,     0.26,    0.31,    +107.8
269, 3667.476027, 2680.469351,   300.610590,    +79.681010,  +6.20,   -10.42,  3667.17, 2680.28,   300.609207,    +79.685680,     0.28,    0.36,    -148.0
270, 3682.462059, 2649.445636,   303.330270,    +79.651520,  +5.93,   -10.02,  3682.76, 2649.06,   303.291547,    +79.650709,     0.42,    0.49,     -52.7
271, 4780.548322, 2779.367782,    51.938210,    +83.528320,  +6.46,    -9.91,  4781.15, 2778.91,    51.933893,    +83.538015,     0.58,    0.76,     -37.2
272, 4858.545799, 2701.151212,    50.878660,    +82.149870,  +6.19,    -9.62,  4858.91, 2700.83,    50.877557,    +82.156178,     0.38,    0.48,     -41.9
273, 4670.647803, 2717.596614,    39.365470,    +83.834570,  +5.92,   -10.42,  4671.16, 2716.95,    39.363694,    +83.845339,     0.65,    0.82,     -51.9
274, 4458.294852, 2613.438087,    13.721220,    +83.707440,  +5.53,   -11.30,  4458.09, 2613.52,    13.743606,    +83.705981,     0.17,    0.22,    +158.5
275, 4431.592766, 2515.667374,     9.946860,    +82.493760,  +6.09,   -10.74,  4432.23, 2515.81,     9.886896,    +82.493270,     0.47,    0.66,     +12.4
276, 4710.500157, 2512.138308,    32.355470,    +81.295950,  +5.99,   -10.69,  4710.77, 2512.46,    32.325723,    +81.294010,     0.29,    0.42,     +49.6
277, 4683.770685, 2466.457202,    29.012240,    +80.908450,  +6.38,    -9.82,  4684.16, 2466.48,    28.986467,    +80.910337,     0.27,    0.39,      +3.9
278, 4782.472548, 2410.588223,    33.207960,    +79.691540,  +6.33,   -11.10,  4783.01, 2410.57,    33.179072,    +79.695040,     0.37,    0.53,      -1.8
279, 4768.055364, 2276.440368,    28.672070,    +78.196470,  +6.13,   -10.24,  4767.82, 2276.26,    28.688826,    +78.197603,     0.22,    0.29,    -141.7
280, 4811.360670, 2271.990020,    30.737610,    +77.916260,  +5.44,   -10.78,  4811.33, 2271.75,    30.745420,    +77.919113,     0.20,    0.25,     -96.5
281, 4843.026604, 2232.108059,    31.280920,    +77.281340,  +5.08,   -11.07,  4843.37, 2232.34,    31.259760,    +77.280554,     0.28,    0.41,     +34.4
282, 4996.905931, 2263.089325,    38.627910,    +76.718150,  +5.71,   -10.38,  4996.57, 2262.83,    38.647547,    +76.718992,     0.28,    0.43,    -142.7
283, 5082.687806, 2354.340380,    44.736350,    +77.080070,  +6.41,   -10.32,  5082.50, 2354.40,    44.738918,    +77.078461,     0.10,    0.20,    +162.2
284, 4167.633227, 2587.014030,   341.871100,    +83.153830,  +4.11,   -12.08,  4167.71, 2587.02,   341.862774,    +83.153525,     0.06,    0.08,      +6.1
285, 4035.686428, 2439.743084,   336.501050,    +80.701590,  +6.09,   -10.05,  4035.24, 2439.50,   336.523774,    +80.707026,     0.39,    0.51,    -151.5
286, 4094.074989, 2471.073531,   339.853720,    +81.392080,  +6.42,    -9.41,  4094.08, 2471.11,   339.854030,    +81.391724,     0.02,    0.03,     +83.6
287, 3875.333853, 2524.729766,   321.206470,    +80.524830,  +5.45,    -9.98,  3874.78, 2525.22,   321.268148,    +80.524497,     0.61,    0.74,    +138.3
288, 3886.836290, 2586.295190,   318.339930,    +81.230970,  +6.06,    -8.88,  3886.75, 2585.93,   318.321759,    +81.235220,     0.30,    0.37,    -103.8
289, 3862.407305, 2587.390660,   316.707890,    +81.020410,  +6.35,   -10.16,  3862.39, 2587.18,   316.694722,    +81.022507,     0.18,    0.21,     -95.2
290, 3798.650940, 2604.479995,   311.889400,    +80.552260,  +4.74,   -10.96,  3798.61, 2603.99,   311.859002,    +80.556726,     0.40,    0.49,     -94.6
291, 4629.401633, 2270.009563,    20.945010,    +78.726060,  +5.85,   -10.71,  4629.37, 2269.69,    20.953644,    +78.730087,     0.26,    0.32,     -96.5
292, 4567.222746, 2326.535824,    18.070090,    +79.673960,  +5.58,   -11.41,  4567.47, 2326.85,    18.050054,    +79.670895,     0.28,    0.40,     +51.2
293, 4578.002172, 2347.963221,    19.128660,    +79.910010,  +6.03,   -10.64,  4578.37, 2348.08,    19.103534,    +79.909883,     0.26,    0.39,     +18.3
294, 4550.396324, 2349.146329,    17.300790,    +80.011580,  +5.73,   -10.82,  4550.82, 2348.88,    17.277264,    +80.016446,     0.38,    0.50,     -31.8
295, 4512.668331, 2381.221695,    15.124550,    +80.545400,  +6.47,   -10.64,  4513.18, 2381.46,    15.085473,    +80.543797,     0.40,    0.57,     +25.5
296, 3439.797534, 2397.245191,   307.876720,    +74.954620,  +5.14,   -11.69,  3439.65, 2397.19,   307.879009,    +74.956646,     0.13,    0.16,    -161.2
297, 3258.199816, 2368.628172,   303.735100,    +72.605530,  +6.21,    -9.89,  3257.83, 2368.78,   303.750723,    +72.608766,     0.34,    0.40,    +157.9
298, 3297.514786, 2301.498530,   307.502990,    +72.531700,  +5.49,   -10.54,  3297.19, 2301.49,   307.511437,    +72.535433,     0.27,    0.32,    -178.2
299, 3703.769474, 2440.036995,   316.371940,    +78.126390,  +5.96,   -10.61,  3704.34, 2440.00,   316.342358,    +78.121090,     0.48,    0.57,      -3.4
300, 3674.617558, 2355.790631,   318.926880,    +77.012300,  +5.07,   -11.03,  3674.78, 2355.45,   318.904065,    +77.014154,     0.33,    0.37,     -65.2
301, 3557.742444, 2362.209402,   313.684790,    +75.925570,  +5.49,   -10.94,  3557.80, 2362.15,   313.679225,    +75.925382,     0.08,    0.08,     -44.9
302, 3045.138565, 2415.538694,   297.043130,    +70.267930,  +3.37,   -12.98,  3045.05, 2415.55,   297.045122,    +70.268972,     0.07,    0.09,    +173.3
303, 3079.317235, 2364.599331,   299.674390,    +70.366950,  +5.85,   -10.59,  3079.14, 2364.65,   299.680039,    +70.368769,     0.16,    0.19,    +162.6
304, 2606.094786, 2608.054053,   284.107160,    +65.258080,  +5.13,   -11.39,  2606.16, 2607.76,   284.096954,    +65.258319,     0.26,    0.30,     -77.9
305, 2449.782064, 2513.288749,   285.629410,    +62.705500,  +6.32,    -8.73,  2450.71, 2513.59,   285.629830,    +62.691337,     0.85,    0.97,     +17.8
306, 2418.355763, 2547.385259,   284.322260,    +62.396770,  +5.98,   -10.79,  2418.59, 2547.90,   284.335486,    +62.391465,     0.49,    0.56,     +65.1
307, 2084.826134, 2486.772175,   283.442960,    +57.486560,  +5.56,   -10.76,  2084.91, 2486.66,   283.439535,    +57.485915,     0.12,    0.14,     -52.1
308, 2114.780397, 2465.718608,   284.187710,    +57.814850,  +5.05,   -11.42,  2114.53, 2465.94,   284.195231,    +57.817492,     0.29,    0.33,    +138.3
309, 1983.152808, 2387.152856,   285.181060,    +55.658300,  +5.05,   -11.48,  1983.13, 2387.42,   285.187656,    +55.657648,     0.23,    0.26,     +95.7
310, 2156.716365, 2312.523950,   288.479780,    +57.705100,  +4.42,   -11.38,  2157.48, 2312.46,   288.471053,    +57.695118,     0.66,    0.76,      -5.1
311, 2095.438502, 2312.695117,   287.919050,    +56.859210,  +4.65,   -11.29,  2095.73, 2312.82,   287.919575,    +56.854645,     0.27,    0.32,     +23.1
312, 2280.549493, 2465.358729,   285.520840,    +60.128470,  +5.99,    -9.05,  2280.84, 2465.21,   285.514227,    +60.125198,     0.28,    0.33,     -27.8
313, 2504.136668, 2331.366893,   291.610400,    +62.557140,  +5.60,   -10.67,  2504.53, 2331.16,   291.599474,    +62.552926,     0.39,    0.45,     -27.4
314, 2584.371301, 2295.261309,   293.693120,    +63.434170,  +5.77,   -10.87,  2584.61, 2295.10,   293.685088,    +63.431992,     0.25,    0.28,     -33.8
315, 2375.493808, 2216.096471,   293.291960,    +60.158690,  +5.41,   -10.59,  2376.33, 2216.36,   293.289055,    +60.145980,     0.77,    0.87,     +17.7
316, 4341.210683, 2300.734363,     2.334070,    +79.714550,  +5.92,    -9.49,  4340.83, 2301.29,     2.363747,    +79.707290,     0.54,    0.67,    +124.7
317, 4091.485988, 2390.444535,   342.416380,    +80.367730,  +6.44,    -9.84,  4091.65, 2390.24,   342.396877,    +80.369701,     0.23,    0.27,     -50.8
318, 3981.528169, 2310.201345,   337.470740,    +78.824280,  +5.41,   -11.50,  3982.12, 2310.27,   337.434991,    +78.820186,     0.48,    0.59,      +6.6
319, 3970.573467, 2311.844550,   336.676680,    +78.785850,  +5.75,   -10.87,  3970.54, 2312.42,   336.696442,    +78.778981,     0.47,    0.57,     +92.9
320, 4638.852047, 2181.500625,    20.080840,    +77.570680,  +5.82,   -10.59,  4638.89, 2181.79,    20.075533,    +77.567233,     0.22,    0.29,     +82.2
321, 4673.085490, 2086.673987,    20.496270,    +76.238800,  +6.21,   -10.60,  4673.57, 2086.96,    20.470116,    +76.236864,     0.39,    0.56,     +30.8
322, 4467.513664, 2096.601686,     9.997840,    +76.871140,  +6.09,   -10.53,  4467.42, 2097.14,    10.001605,    +76.863986,     0.43,    0.54,    +100.4
323, 3897.731323, 2072.952886,   339.304030,    +75.371810,  +4.90,   -11.17,  3897.95, 2072.86,   339.290532,    +75.371785,     0.20,    0.23,     -22.4
324, 3904.791971, 2137.140592,   338.067610,    +76.226440,  +5.68,   -11.08,  3904.90, 2137.06,   338.059063,    +76.226853,     0.12,    0.13,     -36.8
325, 3837.608839, 2189.132633,   333.120820,    +76.461880,  +6.10,    -9.26,  3837.76, 2189.43,   333.121189,    +76.457189,     0.28,    0.34,     +62.5
326, 3725.708272, 2133.931206,   329.462740,    +74.996710,  +5.46,   -10.75,  3725.46, 2133.58,   329.462210,    +75.002633,     0.36,    0.43,    -125.1
327, 3752.453149, 2094.348788,   331.838090,    +74.733050,  +6.27,    -9.32,  3752.57, 2094.86,   331.846675,    +74.725969,     0.45,    0.53,     +77.1
328, 3657.669303, 2022.458557,   329.812360,    +73.179900,  +4.78,   -10.97,  3658.30, 2023.17,   329.805628,    +73.166683,     0.80,    0.94,     +48.4
329, 5010.498388, 1889.986026,    30.858770,    +72.421290,  +3.94,   -13.21,  5010.69, 1889.94,    30.852965,    +72.422886,     0.14,    0.19,     -13.6
330, 5055.857700, 1778.299418,    30.489390,    +70.907020,  +4.41,   -12.49,  5055.84, 1778.29,    30.489681,    +70.907200,     0.01,    0.02,    -162.3
331, 4933.687100, 1713.041917,    25.732770,    +70.622530,  +5.20,   -11.87,  4933.81, 1713.08,    25.728730,    +70.622656,     0.08,    0.13,     +16.0
332, 4838.689295, 1880.571830,    24.628820,    +73.040040,  +4.76,   -11.86,  4838.55, 1880.41,    24.637059,    +73.041633,     0.17,    0.22,    -130.9
333, 5080.249028, 1843.556919,    32.284430,    +71.552010,  +6.26,   -10.40,  5079.82, 1843.41,    32.299445,    +71.551819,     0.29,    0.45,    -161.6
334, 4957.535396, 1990.145229,    30.793540,    +73.850570,  +6.10,   -10.94,  4957.47, 1990.02,    30.798170,    +73.851914,     0.11,    0.14,    -116.6
335, 5008.474759, 2027.391215,    33.338100,    +74.027720,  +5.76,   -10.53,  5008.00, 2027.45,    33.353134,    +74.024769,     0.30,    0.48,    +173.3
336, 4825.668173, 2002.743136,    25.950560,    +74.604500,  +6.04,   -10.58,  4825.62, 2002.87,    25.950998,    +74.602858,     0.10,    0.13,    +109.8
337, 2523.290147, 1586.492508,   310.807010,    +57.114000,  +6.16,   -10.37,  2523.58, 1586.45,   310.801030,    +57.111205,     0.26,    0.29,      -7.7
338, 2497.401105, 1551.403229,   311.091880,    +56.488400,  +4.93,   -11.11,  2497.55, 1551.74,   311.096208,    +56.483699,     0.32,    0.37,     +66.7
339, 2735.109576, 1579.859778,   314.855770,    +59.438590,  +4.76,   -11.13,  2735.40, 1580.01,   314.852969,    +59.434031,     0.29,    0.33,     +27.1
340, 2588.761606, 1485.503851,   314.070880,    +56.887520,  +6.31,   -10.52,  2589.46, 1485.48,   314.057578,    +56.880168,     0.62,    0.70,      -1.8
341, 2440.701965, 1570.445582,   309.750760,    +56.004850,  +6.22,   -10.59,  2440.80, 1570.53,   309.750573,    +56.003107,     0.10,    0.13,     +38.8
342, 2440.915924, 1655.601271,   307.943770,    +56.779860,  +5.36,   -10.76,  2441.44, 1655.66,   307.936284,    +56.773269,     0.47,    0.53,      +6.0
343, 2389.565759, 1644.475402,   307.362960,    +56.068190,  +5.92,   -11.07,  2390.02, 1644.68,   307.359888,    +56.061109,     0.44,    0.50,     +23.7
344, 2404.328932, 1689.406796,   306.597810,    +56.638700,  +6.37,   -10.54,  2404.51, 1690.27,   306.613773,    +56.629254,     0.77,    0.88,     +78.3
345, 2292.914902, 1704.547983,   304.603130,    +55.397090,  +5.68,   -11.07,  2292.90, 1704.56,   304.603309,    +55.397311,     0.01,    0.02,    +142.2
346, 2290.518561, 1739.808429,   303.795610,    +55.656460,  +6.01,   -10.08,  2290.50, 1739.90,   303.797680,    +55.656173,     0.07,    0.09,    +104.6
347, 2320.643991, 1741.520102,   304.204330,    +56.040310,  +6.00,   -10.49,  2320.66, 1741.15,   304.195683,    +56.043268,     0.34,    0.37,     -87.4
348, 2333.139198, 1787.050581,   303.349440,    +56.567720,  +4.21,   -12.72,  2333.00, 1787.31,   303.357204,    +56.567509,     0.26,    0.30,    +118.2
349, 2281.960200, 1799.888122,   302.343160,    +56.026830,  +5.98,   -10.50,  2281.97, 1799.69,   302.338349,    +56.028322,     0.18,    0.20,     -85.8
350, 2280.762030, 1843.706929,   301.339590,    +56.341420,  +5.95,    -9.85,  2280.39, 1842.91,   301.326337,    +56.352414,     0.79,    0.88,    -115.3
351, 2559.764591, 1814.779670,   306.270880,    +59.600080,  +6.40,   -10.56,  2560.41, 1814.80,   306.260357,    +59.592202,     0.57,    0.64,      +2.1
352, 2563.923507, 1934.490572,   303.365070,    +60.640570,  +4.99,   -10.93,  2564.23, 1934.77,   303.366821,    +60.634575,     0.36,    0.42,     +41.7
353, 2495.884539, 2074.205811,   298.683110,    +60.823610,  +6.29,   -10.00,  2496.32, 2074.22,   298.676999,    +60.817995,     0.38,    0.43,      +1.8
354, 2483.688875, 2066.289328,   298.708600,    +60.614970,  +6.03,   -10.19,  2484.35, 2066.74,   298.710637,    +60.603311,     0.70,    0.80,     +34.0
355, 2386.765439, 2078.057074,   297.064370,    +59.422900,  +6.33,    -9.96,  2387.16, 2078.30,   297.065223,    +59.416183,     0.40,    0.46,     +31.7
356, 2425.278063, 2046.605098,   298.397620,    +59.708660,  +6.05,   -10.86,  2425.58, 2046.78,   298.397648,    +59.703647,     0.30,    0.35,     +29.7
357, 2281.925520, 2074.847688,   295.810080,    +58.016620,  +5.97,   -10.15,  2282.25, 2075.12,   295.812747,    +58.010653,     0.37,    0.42,     +40.1
358, 2224.370543, 2041.897999,   295.914570,    +57.042710,  +5.80,   -10.64,  2224.76, 2042.58,   295.926188,    +57.033202,     0.69,    0.78,     +60.1
359, 2383.770013, 2001.245786,   298.980740,    +58.845970,  +4.15,   -11.91,  2384.13, 2001.18,   298.974094,    +58.841914,     0.32,    0.36,      -9.8
360, 2346.327184, 1985.840736,   298.841940,    +58.250190,  +5.55,   -10.68,  2346.52, 1986.10,   298.845361,    +58.245935,     0.28,    0.32,     +52.4
361, 2294.335143, 1979.208007,   298.322410,    +57.523480,  +5.21,   -11.91,  2294.44, 1979.06,   298.317439,    +57.523294,     0.16,    0.18,     -54.7
362, 2257.962109, 1927.429924,   299.079380,    +56.687020,  +6.12,   -10.86,  2258.26, 1927.55,   299.078015,    +56.682452,     0.28,    0.32,     +21.2
363, 2473.159361, 1864.541924,   303.666250,    +58.939200,  +6.39,    -8.82,  2473.45, 1864.20,   303.653177,    +58.938497,     0.41,    0.45,     -50.0
364, 2607.953543, 2037.335228,   301.387000,    +61.995420,  +4.82,   -11.50,  2608.24, 2037.37,   301.382921,    +61.991571,     0.26,    0.29,      +6.3
365, 2121.006949, 2008.272837,   295.517280,    +55.463220,  +5.49,   -10.14,  2121.83, 2008.89,   295.522293,    +55.448469,     0.90,    1.03,     +37.1
366, 2077.412799, 2024.319764,   294.671600,    +54.973790,  +5.62,   -11.21,  2077.36, 2024.12,   294.667549,    +54.975881,     0.19,    0.20,    -105.3
367, 2066.179951, 2096.263484,   292.868380,    +55.264780,  +6.24,    -9.46,  2065.67, 2096.37,   292.875994,    +55.271073,     0.46,    0.52,    +168.1
368, 2093.727174, 2110.973167,   292.806480,    +55.731840,  +5.74,   -10.22,  2093.87, 2111.33,   292.813346,    +55.727923,     0.33,    0.38,     +68.1
369, 2174.229255, 2256.465300,   290.066810,    +57.645130,  +5.01,   -11.11,  2174.46, 2256.29,   290.060005,    +57.643107,     0.25,    0.29,     -38.1
370, 2270.778263, 2190.138004,   292.783230,    +58.586010,  +6.13,   -10.64,  2271.47, 2189.67,   292.763420,    +58.579551,     0.73,    0.83,     -34.0
371, 2186.264450, 2249.511632,   290.355800,    +57.766810,  +5.88,    -9.91,  2186.10, 2249.42,   290.354896,    +57.769656,     0.17,    0.19,    -149.4
372, 2190.543631, 2105.356742,   293.981720,    +56.983900,  +6.39,    -9.64,  2190.07, 2105.53,   293.991186,    +56.989198,     0.44,    0.50,    +159.2
373, 2149.623968, 2108.031230,   293.473950,    +56.459940,  +6.35,    -9.37,  2149.68, 2108.15,   293.476011,    +56.458569,     0.11,    0.13,     +63.3
374, 2502.502051, 2117.803959,   297.591160,    +61.209070,  +6.43,   -10.30,  2502.45, 2118.16,   297.601303,    +61.207471,     0.31,    0.36,     +98.9
375, 2688.378949, 2195.029792,   298.198650,    +64.176050,  +6.17,   -10.14,  2688.81, 2195.28,   298.199167,    +64.168813,     0.43,    0.50,     +30.6
376, 2728.496265, 2199.710146,   298.705890,    +64.721220,  +6.29,   -10.34,  2728.36, 2199.71,   298.707853,    +64.722996,     0.12,    0.13,    -180.0
377, 2757.247008, 2160.930074,   300.368940,    +64.820970,  +4.33,   -11.06,  2757.55, 2160.90,   300.362367,    +64.817362,     0.27,    0.31,      -6.4
378, 2715.123826, 2108.777563,   301.185490,    +63.890210,  +6.24,   -10.15,  2715.10, 2108.29,   301.171684,    +63.894294,     0.44,    0.49,     -93.4
379, 2670.660467, 2137.193995,   299.619740,    +63.534130,  +6.13,   -10.87,  2670.89, 2137.00,   299.610163,    +63.532665,     0.27,    0.30,     -40.6
380, 2933.094577, 2138.531239,   304.380530,    +66.853690,  +5.58,   -11.05,  2933.20, 2138.54,   304.378276,    +66.852415,     0.09,    0.10,      +3.0
381, 3023.358539, 1992.437346,   310.795920,    +66.657450,  +5.47,   -11.19,  3023.55, 1992.12,   310.782001,    +66.658194,     0.33,    0.37,     -58.2
382, 2785.329129, 2008.484272,   305.298020,    +63.980120,  +4.82,   -10.98,  2785.48, 2008.33,   305.290495,    +63.979655,     0.20,    0.22,     -46.1
383, 2911.030053, 2037.903637,   306.965820,    +65.755780,  +6.50,   -10.58,  2911.43, 2038.06,   306.961665,    +65.749787,     0.37,    0.43,     +21.1
384, 2909.692810, 1998.789254,   308.056380,    +65.399220,  +5.98,   -10.61,  2909.84, 1999.13,   308.062652,    +65.394548,     0.32,    0.37,     +66.5
385, 2682.027040, 1952.988652,   304.902990,    +62.257470,  +5.75,   -11.15,  2682.43, 1953.10,   304.898446,    +62.251697,     0.37,    0.42,     +15.2
386, 2637.563682, 1999.457876,   302.895480,    +62.078540,  +5.41,   -11.05,  2637.93, 1999.55,   302.891462,    +62.073393,     0.33,    0.37,     +13.6
387, 4520.072640, 1951.910155,    11.941890,    +74.847570,  +5.46,   -11.59,  4520.19, 1951.96,    11.936872,    +74.847230,     0.08,    0.13,     +22.8
388, 4507.611667, 1960.947784,    11.412820,    +74.988070,  +5.61,   -11.02,  4507.95, 1961.06,    11.397180,    +74.987260,     0.25,    0.35,     +17.9
389, 4348.220756, 2028.730001,     3.510870,    +76.027000,  +6.30,   -10.49,  4347.73, 2029.15,     3.537720,    +76.021460,     0.51,    0.65,    +139.3
390, 3057.964630, 2202.679787,   305.025050,    +68.880320,  +4.68,   -11.22,  3057.74, 2201.82,   305.000944,    +68.889926,     0.78,    0.88,    -104.6
391, 3194.029194, 2119.102045,   311.137640,    +69.751810,  +5.97,    -9.84,  3193.47, 2119.47,   311.164389,    +69.754640,     0.58,    0.67,    +146.4
392, 3206.756199, 2031.412385,   314.302970,    +69.057570,  +6.14,   -10.35,  3206.90, 2030.88,   314.282355,    +69.061282,     0.49,    0.55,     -75.0
393, 3335.645112, 2035.006896,   317.918390,    +70.441150,  +6.25,    -9.73,  3335.52, 2035.42,   317.934515,    +70.438069,     0.37,    0.44,    +106.4
394, 3324.176909, 2005.908469,   318.446390,    +70.027610,  +6.20,   -10.36,  3324.25, 2006.50,   318.461243,    +70.020777,     0.51,    0.59,     +83.0
395, 3363.031867, 2105.014287,   316.597100,    +71.431800,  +5.66,   -10.29,  3363.47, 2104.73,   316.573457,    +71.430142,     0.46,    0.52,     -32.7
396, 3722.969317, 1994.724118,   333.219860,    +73.307190,  +5.54,   -10.83,  3722.63, 1995.10,   333.242950,    +73.304986,     0.42,    0.51,    +132.7
397, 3553.513773, 2021.896914,   325.766840,    +72.320080,  +4.61,   -11.70,  3553.59, 2021.77,   325.759548,    +72.320858,     0.14,    0.15,     -58.4
398, 3505.159035, 1969.690913,   325.480390,    +71.311420,  +4.00,   -12.21,  3505.18, 1969.75,   325.480847,    +71.310538,     0.05,    0.07,     +72.9
399, 3837.865310, 1964.341937,   338.942230,    +73.643190,  +4.85,   -11.86,  3837.89, 1964.12,   338.935627,    +73.645937,     0.20,    0.22,     -84.1
400, 3673.116865, 1944.871667,   332.451800,    +72.341210,  +4.32,   -12.10,  3673.08, 1944.82,   332.451453,    +72.342113,     0.05,    0.06,    -129.1
401, 3837.865310, 1997.505585,   338.214010,    +74.073340,  +6.17,    -9.93,  3838.15, 1997.59,   338.202273,    +74.070713,     0.25,    0.29,     +15.8
402, 4072.725114, 2009.549912,   349.328740,    +75.299030,  +6.33,    -9.91,  4072.94, 2009.44,   349.315634,    +75.299969,     0.21,    0.24,     -28.3
403, 4359.858118, 2096.631233,     4.058070,    +76.950760,  +6.43,   -10.63,  4359.99, 2097.06,     4.051570,    +76.945093,     0.35,    0.45,     +72.7
404, 4241.324821, 1998.851961,   358.105500,    +75.544590,  +5.82,   -10.32,  4241.58, 1999.22,   358.094688,    +75.539403,     0.35,    0.45,     +55.0
405, 4175.211484, 1989.009846,   354.792400,    +75.292880,  +5.90,   -10.85,  4175.30, 1988.93,   354.786511,    +75.293961,     0.11,    0.13,     -42.1
406, 4158.736640, 1896.579550,   354.838120,    +74.002630,  +5.50,   -10.66,  4158.61, 1897.02,   354.847435,    +73.997048,     0.37,    0.45,    +105.6
407, 1648.545135, 2071.125544,   289.657800,    +49.569460,  +5.71,   -10.51,  1648.58, 2071.54,   289.665991,    +49.567034,     0.35,    0.41,     +85.6
408, 1475.238329, 2086.370124,   288.065460,    +47.374990,  +5.98,    -9.99,  1475.41, 2086.58,   288.068374,    +47.371894,     0.22,    0.27,     +50.6
409, 1667.533998, 2118.463977,   288.829900,    +50.071130,  +5.85,    -9.96,  1667.43, 2118.60,   288.833522,    +50.071951,     0.15,    0.17,    +125.9
410, 1639.986774, 2147.883342,   288.019510,    +49.853890,  +6.19,   -11.13,  1639.78, 2147.48,   288.012518,    +49.858899,     0.40,    0.46,    -116.4
411, 1616.986179, 2222.501550,   286.291000,    +49.923170,  +5.71,    -9.98,  1617.06, 2222.61,   286.292775,    +49.921938,     0.10,    0.13,     +56.5
412, 1411.318072, 2277.595998,   283.888860,    +47.440780,  +6.39,    -9.63,  1411.09, 2277.66,   283.891362,    +47.443810,     0.21,    0.24,    +165.6
413, 1473.098739, 2226.780731,   285.277290,    +48.035560,  +6.49,   -10.40,  1473.59, 2226.54,   285.269405,    +48.030398,     0.44,    0.55,     -26.1
414, 1399.282877, 2199.500956,   285.359880,    +46.934810,  +4.89,   -11.97,  1399.49, 2199.33,   285.355200,    +46.933149,     0.22,    0.27,     -40.1
415,  761.527537, 2052.170841,   284.507910,    +38.266190,  +5.94,   -11.47,   761.70, 2052.24,   284.507924,    +38.263788,     0.14,    0.19,     +21.8
416,  796.845496, 2077.322836,   284.276550,    +38.798460,  +6.44,    -9.40,   796.93, 2076.92,   284.269340,    +38.799188,     0.34,    0.41,     -77.7
417, 2010.919169, 1856.816766,   297.657180,    +52.988000,  +4.32,   -11.93,  2010.71, 1856.91,   297.661378,    +52.990151,     0.20,    0.22,    +155.3
418, 2076.604588, 1938.977030,   296.602880,    +54.405610,  +6.23,   -10.39,  2076.62, 1938.94,   296.601772,    +54.405856,     0.04,    0.04,     -72.3
419, 1907.790922, 1986.689891,   293.755140,    +52.502020,  +5.79,   -10.55,  1908.06, 1986.64,   293.751396,    +52.498990,     0.23,    0.27,     -10.0
420, 1470.794787, 2026.217099,   289.214110,    +46.999100,  +5.75,   -11.08,  1470.97, 2026.12,   289.210823,    +46.997583,     0.16,    0.20,     -29.5
421, 1264.528532, 1849.381621,   290.985420,    +43.388170,  +5.35,   -11.09,  1264.21, 1849.53,   290.990259,    +43.391610,     0.30,    0.35,    +155.8
422, 1085.535992, 2044.482678,   286.355850,    +42.177650,  +6.30,    -9.73,  1085.35, 2044.61,   286.359135,    +42.179491,     0.18,    0.23,    +144.5
423,  991.577983, 1925.845660,   287.846510,    +40.429100,  +6.15,   -10.60,   991.57, 1925.93,   287.847841,    +40.428910,     0.06,    0.09,     +96.6
424,  912.841064, 1861.871913,   288.439530,    +39.145970,  +4.50,   -12.63,   912.67, 1861.86,   288.440160,    +39.148098,     0.13,    0.17,    -176.2
425,  854.858170, 1800.251715,   289.092060,    +38.133730,  +3.76,   -12.83,   854.66, 1800.16,   289.091567,    +38.136606,     0.17,    0.22,    -155.2
426,  820.410768, 1745.264247,   289.754800,    +37.445350,  +6.25,   -11.13,   820.67, 1745.62,   289.758602,    +37.440433,     0.35,    0.44,     +54.0
427,  815.917628, 1734.138378,   289.912490,    +37.330540,  +5.89,   -10.79,   816.20, 1733.91,   289.906886,    +37.328425,     0.30,    0.36,     -38.7
428,  852.932539, 1700.546812,   290.670440,    +37.581220,  +5.99,   -10.47,   853.11, 1700.74,   290.672156,    +37.578027,     0.21,    0.27,     +47.1
429,  931.027581, 1814.373011,   289.333240,    +39.121080,  +5.97,    -9.82,   931.37, 1814.45,   289.332139,    +39.116609,     0.27,    0.35,     +12.4
430, 1010.406377, 1868.932561,   288.932060,    +40.359920,  +6.24,    -9.65,  1010.37, 1868.46,   288.924241,    +40.363004,     0.40,    0.47,     -94.7
431, 1025.428585, 1816.604435,   289.907660,    +40.267160,  +6.42,    -9.71,  1025.74, 1816.31,   289.900557,    +40.265184,     0.35,    0.43,     -43.8
432, 1006.531724, 1796.338236,   290.112940,    +39.926200,  +6.37,    -9.72,  1006.48, 1796.45,   290.114989,    +39.926331,     0.09,    0.12,    +114.3
433, 1002.286777, 1744.303403,   290.949130,    +39.590450,  +6.38,   -10.43,  1002.48, 1744.38,   290.948986,    +39.587786,     0.16,    0.21,     +22.5
434, 1055.653466, 1693.808686,   292.160500,    +39.940830,  +6.42,   -10.09,  1055.85, 1693.52,   292.154163,    +39.940322,     0.29,    0.35,     -56.0
435, 1377.990820, 1868.991084,   291.485910,    +44.930750,  +6.09,   -10.45,  1377.97, 1868.99,   291.486059,    +44.931214,     0.03,    0.02,    +167.6
436, 1836.168791, 2016.415659,   292.426500,    +51.729780,  +3.68,   -13.15,  1835.93, 2016.16,   292.423111,    +51.734635,     0.32,    0.35,    -132.7
437, 1752.981524, 1961.128648,   292.830550,    +50.306710,  +4.92,   -11.34,  1752.95, 1960.82,   292.824317,    +50.309244,     0.28,    0.31,     -96.1
438, 1825.727591, 1957.020635,   293.582460,    +51.236620,  +5.42,   -10.91,  1825.61, 1957.26,   293.588554,    +51.236927,     0.23,    0.27,    +116.9
439, 1772.152253, 1907.553310,   294.110560,    +50.221100,  +4.25,   -12.43,  1771.70, 1907.20,   294.107511,    +50.229409,     0.51,    0.57,    -142.0
440, 1697.694514, 1907.210975,   293.423360,    +49.262320,  +5.08,   -10.89,  1697.85, 1907.24,   293.422570,    +49.260348,     0.12,    0.16,     +12.4
441, 1719.782699, 1864.682171,   294.486310,    +49.284420,  +5.93,   -10.78,  1720.14, 1864.63,   294.481779,    +49.280403,     0.30,    0.36,      -8.7
442, 1816.666081, 1863.367607,   295.453970,    +50.525060,  +5.64,   -11.58,  1816.85, 1863.26,   295.449839,    +50.523564,     0.18,    0.21,     -29.8
443, 1762.938374, 2030.487322,   291.456530,    +50.851740,  +6.45,    -9.31,  1762.94, 2030.86,   291.464249,    +50.849766,     0.32,    0.37,     +89.5
444, 1664.858878, 1855.203221,   294.156500,    +48.516280,  +6.19,    -9.18,  1665.02, 1855.45,   294.159792,    +48.512895,     0.24,    0.29,     +56.7
445, 1614.467250, 1769.345745,   295.364740,    +47.328110,  +6.26,    -9.93,  1615.03, 1769.43,   295.361009,    +47.320722,     0.47,    0.57,      +8.3
446, 1517.765459, 1747.061726,   294.893900,    +45.957440,  +5.75,   -10.68,  1517.75, 1747.45,   294.901244,    +45.955466,     0.33,    0.39,     +93.0
447, 1530.911101, 1880.654315,   292.495470,    +46.946490,  +6.90,   -10.29,  1530.87, 1880.49,   292.492631,    +46.948219,     0.16,    0.17,    -103.6
448, 1524.995562, 1815.090425,   293.689750,    +46.467610,  +6.57,    -9.71,  1524.56, 1814.93,   293.690495,    +46.474443,     0.41,    0.47,    -160.2
449,  191.450172, 3162.557041,   266.207300,    +35.217680,  +6.01,   -10.59,   191.98, 3162.15,   266.201906,    +35.213297,     0.37,    0.67,     -37.4
450,  113.808723, 3108.057400,   266.966910,    +34.277870,  +6.69,   -10.78,   113.59, 3107.78,   266.963191,    +34.281028,     0.26,    0.35,    -129.2
451, 4069.933217, 3338.962867,   231.793700,    +84.825240,  +6.31,   -10.29,  4070.02, 3339.02,   231.806796,    +84.824787,     0.08,    0.10,     +35.7
452, 3936.765123, 3289.666709,   244.967910,    +83.697270,  +7.06,    -9.68,  3936.59, 3288.94,   244.886196,    +83.694977,     0.56,    0.75,    -103.6
453, 5087.471796, 3249.789117,   101.126480,    +82.115330,  +6.53,   -10.78,  5088.04, 3250.12,   101.112454,    +82.120700,     0.34,    0.66,     +29.9
454, 2685.490029, 1748.556952,   310.074560,    +60.505260,  +5.77,   -10.76,  2685.54, 1748.94,   310.082288,    +60.501276,     0.33,    0.38,     +82.1
455, 2685.917947, 1775.515788,   309.450580,    +60.755990,  +6.69,    -9.47,  2686.10, 1775.53,   309.447321,    +60.753776,     0.16,    0.19,      +5.7
456, 2715.444291, 1804.400256,   309.283060,    +61.364590,  +6.81,    -9.85,  2715.12, 1804.93,   309.302003,    +61.363628,     0.55,    0.62,    +121.0
457, 2719.470041, 1840.555283,   308.484180,    +61.743400,  +7.02,    -9.96,  2719.85, 1840.76,   308.481850,    +61.737104,     0.38,    0.44,     +28.3
458, 2702.599801, 1737.471539,   310.665360,    +60.601320,  +6.16,   -10.88,  2702.79, 1737.72,   310.667405,    +60.596960,     0.27,    0.31,     +53.0
459, 2639.500718, 1799.256057,   308.018560,    +60.422370,  +6.98,    -9.68,  2639.63, 1799.60,   308.024382,    +60.417906,     0.32,    0.37,     +69.8
460, 2277.850065, 1640.304529,   305.755680,    +54.672870,  +6.56,   -10.42,  2277.61, 1640.27,   305.758407,    +54.676255,     0.22,    0.25,    -173.0
461, 2204.836550, 1683.898679,   303.806680,    +54.146580,  +6.39,   -10.26,  2205.22, 1683.89,   303.801031,    +54.142146,     0.33,    0.38,      -1.6
462, 2101.066425, 1724.818341,   301.557690,    +53.165690,  +5.58,   -11.37,  2100.62, 1724.75,   301.561771,    +53.172053,     0.41,    0.46,    -171.2
463, 1998.366096, 1748.086385,   299.813940,    +52.055690,  +6.22,   -10.68,  1998.60, 1748.27,   299.814806,    +52.051517,     0.25,    0.30,     +38.0
464, 1916.526771, 1732.039458,   299.188220,    +50.902520,  +6.47,   -10.60,  1916.61, 1732.53,   299.197011,    +50.898171,     0.42,    0.49,     +80.5
465, 2017.354959, 1688.177859,   301.278160,    +51.839400,  +5.24,   -10.83,  2017.23, 1688.04,   301.276572,    +51.842166,     0.18,    0.19,    -130.4
466, 2223.825413, 1584.140286,   306.134850,    +53.551930,  +6.51,   -10.33,  2224.03, 1584.63,   306.141783,    +53.545449,     0.46,    0.53,     +67.6
467, 2202.696960, 1619.443524,   305.127670,    +53.595690,  +5.36,   -10.52,  2203.44, 1619.50,   305.118320,    +53.586348,     0.65,    0.74,      +4.6
468, 2139.044151, 1659.025943,   303.419740,    +53.125090,  +6.83,   -10.02,  2138.62, 1659.28,   303.430411,    +53.128489,     0.43,    0.49,    +149.4
469, 2036.878720, 1608.210676,   303.132160,    +51.463570,  +5.42,   -10.86,  2036.93, 1608.33,   303.133626,    +51.462204,     0.10,    0.13,     +66.0
470, 1985.000213, 1533.878310,   303.930210,    +50.232900,  +6.32,   -10.45,  1984.99, 1534.00,   303.932580,    +50.232258,     0.10,    0.12,     +96.0
471, 1915.234985, 1701.753805,   299.779560,    +50.663080,  +6.47,    -9.82,  1915.05, 1702.33,   299.793098,    +50.661323,     0.53,    0.61,    +107.5
472, 1979.867725, 1676.010256,   301.061430,    +51.287910,  +6.40,   -10.01,  1980.14, 1676.55,   301.069033,    +51.280623,     0.52,    0.61,     +63.8
473, 1934.679580, 1611.788317,   301.797740,    +50.229600,  +6.46,    -9.98,  1934.63, 1612.08,   301.803793,    +50.228186,     0.25,    0.29,     +99.6
474, 1894.284117, 1662.043011,   300.339850,    +50.104690,  +4.49,   -11.99,  1894.18, 1662.16,   300.343306,    +50.105334,     0.14,    0.16,    +131.6
475, 1201.388922, 1864.737161,   290.261730,    +42.686960,  +6.39,    -9.68,  1201.09, 1864.87,   290.266063,    +42.690219,     0.27,    0.33,    +156.5
476, 1081.571871, 1874.664859,   289.287410,    +41.264810,  +6.60,    -9.87,  1081.79, 1874.52,   289.283473,    +41.263108,     0.20,    0.26,     -33.3
477, 1053.842782, 1934.915719,   288.072500,    +41.237730,  +6.17,    -9.89,  1053.80, 1934.94,   288.073031,    +41.238278,     0.04,    0.05,    +150.2
478, 1680.993143, 1612.307803,   298.975300,    +47.090050,  +6.79,    -8.64,  1681.25, 1612.47,   298.975468,    +47.085949,     0.25,    0.30,     +31.6
479, 1654.564925, 1650.375392,   297.996120,    +47.027340,  +5.63,   -11.36,  1654.69, 1650.48,   297.996803,    +47.025275,     0.13,    0.17,     +41.3
480, 1683.047150, 1725.962834,   296.861780,    +47.907560,  +5.22,   -11.13,  1683.73, 1725.64,   296.848760,    +47.901291,     0.64,    0.76,     -25.0
481, 1710.981639, 1678.857617,   298.029860,    +47.931790,  +6.00,   -10.91,  1711.13, 1678.99,   298.030670,    +47.929248,     0.16,    0.20,     +40.7
482, 1708.790699, 1665.848908,   298.255190,    +47.807720,  +6.36,   -10.36,  1708.60, 1665.78,   298.255714,    +47.810797,     0.19,    0.20,    -160.1
483, 1703.176414, 1635.860412,   298.771660,    +47.541000,  +6.15,   -10.07,  1704.08, 1635.98,   298.764482,    +47.529098,     0.77,    0.91,      +7.8
484, 1672.092448, 1668.998385,   297.830740,    +47.377250,  +6.01,   -10.56,  1672.51, 1668.82,   297.823173,    +47.373486,     0.38,    0.45,     -22.6
485, 1585.550304, 1696.248206,   296.464920,    +46.485540,  +6.14,   -10.12,  1586.15, 1696.75,   296.468436,    +46.474954,     0.65,    0.78,     +39.7
486, 1480.706180, 1658.845019,   296.183440,    +44.928920,  +6.67,   -10.00,  1481.31, 1659.12,   296.182839,    +44.919888,     0.54,    0.66,     +24.5
487, 1495.597564, 1663.051624,   296.243660,    +45.130810,  +2.90,   -13.75,  1495.54, 1662.96,   296.242325,    +45.132404,     0.11,    0.11,    -119.8
488, 1541.533696, 1668.436079,   296.572880,    +45.736190,  +6.78,    -9.39,  1541.45, 1668.16,   296.568469,    +45.739403,     0.27,    0.29,    -107.2
489, 1496.607149, 1720.682120,   295.209100,    +45.524940,  +4.83,   -11.48,  1497.09, 1720.43,   295.200156,    +45.520758,     0.45,    0.54,     -27.2
490, 1355.404503, 1712.541163,   294.135080,    +43.706110,  +5.77,   -10.73,  1355.14, 1712.46,   294.135728,    +43.710209,     0.25,    0.28,    -162.7
491, 1418.565206, 1703.640467,   294.830070,    +44.436250,  +6.41,   -10.28,  1418.52, 1703.47,   294.827252,    +44.438140,     0.17,    0.18,    -103.7
492, 1258.695026, 1694.568605,   293.671910,    +42.412510,  +5.32,   -11.33,  1259.12, 1694.55,   293.668064,    +42.407729,     0.33,    0.42,      -3.2
493, 1313.982037, 1651.776801,   294.860360,    +42.818280,  +5.45,   -11.78,  1313.95, 1651.70,   294.859194,    +42.819381,     0.08,    0.08,    -111.1
494, 1338.458949, 1645.614781,   295.171460,    +43.077820,  +5.28,   -10.92,  1338.32, 1645.57,   295.171745,    +43.080150,     0.14,    0.15,    -161.5
495, 1271.703735, 1568.589534,   295.937900,    +41.773110,  +4.98,   -11.31,  1271.83, 1568.22,   295.930446,    +41.774224,     0.34,    0.39,     -71.1
496, 1455.708492, 1618.570361,   296.672140,    +44.348520,  +6.76,   -10.30,  1455.89, 1618.92,   296.676719,    +44.344234,     0.32,    0.40,     +63.3
497,  369.038548, 1773.314590,   286.856590,    +32.501740,  +5.02,   -12.06,   369.13, 1773.04,   286.851970,    +32.501932,     0.23,    0.29,     -70.8
498,  368.480159, 1643.445124,   288.709200,    +31.860350,  +6.07,   -10.76,   368.41, 1643.44,   288.709347,    +31.861042,     0.04,    0.08,    -179.5
499,  321.511876, 1698.492501,   287.690010,    +31.634920,  +6.98,   -10.32,   321.77, 1698.36,   287.686572,    +31.632781,     0.22,    0.29,     -27.7
500,  326.578425, 1607.705410,   288.990180,    +31.240840,  +6.86,   -10.31,   326.67, 1607.98,   288.993353,    +31.238402,     0.22,    0.29,     +71.3
501,  465.094563, 2413.833631,   277.644060,    +36.249170,  +6.60,    -9.75,   465.42, 2414.22,   277.648848,    +36.244182,     0.38,    0.50,     +49.7
502,  339.286660, 2312.417055,   278.806270,    +34.458020,  +6.14,   -10.97,   338.92, 2312.72,   278.811778,    +34.461136,     0.33,    0.47,    +140.5
503,  621.926525, 2334.454834,   279.380230,    +37.780650,  +6.18,   -10.91,   622.10, 2334.75,   279.384045,    +37.777436,     0.26,    0.34,     +59.4
504,  519.183484, 1822.166794,   286.890890,    +34.393100,  +6.94,   -10.37,   519.90, 1821.91,   286.883053,    +34.386231,     0.57,    0.76,     -20.1
505,  545.372068, 1806.077076,   287.268270,    +34.600450,  +6.35,   -10.44,   545.53, 1805.55,   287.259255,    +34.601097,     0.45,    0.55,     -73.3
506,  547.768409, 1754.726911,   288.046250,    +34.377590,  +6.74,    -9.61,   548.15, 1754.59,   288.041838,    +34.373860,     0.31,    0.41,     -20.0
507,  576.866836, 1726.484321,   288.621650,    +34.564340,  +7.01,   -10.18,   577.39, 1726.83,   288.623635,    +34.556573,     0.48,    0.63,     +33.4
508, 2767.364165, 1918.430764,   307.395350,    +62.994100,  +4.11,   -12.69,  2767.33, 1918.29,   307.392088,    +62.995754,     0.13,    0.14,    -102.8
509, 2914.547597, 1845.375373,   312.322460,    +64.042260,  +6.43,   -10.52,  2914.50, 1845.74,   312.332476,    +64.039408,     0.31,    0.36,     +97.1
510, 2943.073734, 1701.244389,   316.502150,    +62.921800,  +6.07,    -8.94,  2943.07, 1701.79,   316.514672,    +62.916301,     0.48,    0.55,     +90.1
511, 2979.703518, 1700.388553,   317.370050,    +63.295670,  +6.59,   -10.09,  2979.73, 1700.53,   317.372365,    +63.294090,     0.11,    0.14,     +79.5
512, 3054.674758, 1731.369819,   318.426980,    +64.403930,  +6.05,   -10.38,  3055.06, 1731.60,   318.422678,    +64.397711,     0.39,    0.44,     +30.4
513, 3076.755329, 1743.009190,   318.693990,    +64.750330,  +6.48,    -9.91,  3077.04, 1743.03,   318.687085,    +64.747268,     0.25,    0.29,      +4.5
514, 3106.709592, 1726.748304,   319.842580,    +64.871860,  +5.17,   -11.32,  3106.86, 1726.25,   319.826597,    +64.875801,     0.47,    0.52,     -72.9
515, 3096.097225, 1688.749183,   320.431330,    +64.364590,  +6.59,    -9.19,  3096.05, 1689.43,   320.447803,    +64.357677,     0.60,    0.68,     +93.6
516, 3117.775975, 2025.553265,   312.106630,    +68.032890,  +6.77,    -9.44,  3117.81, 2025.66,   312.108440,    +68.031541,     0.09,    0.11,     +70.1
517, 3211.490025, 1945.960510,   316.920230,    +68.254080,  +6.83,   -10.16,  3211.41, 1946.03,   316.924184,    +68.254279,     0.09,    0.11,    +140.2
518, 3122.696033, 1831.491067,   317.653050,    +66.158180,  +6.50,    -9.67,  3123.19, 1831.67,   317.644524,    +66.151224,     0.47,    0.53,     +20.0
519, 3154.245574, 1835.215666,   318.368650,    +66.522920,  +6.63,    -9.37,  3154.63, 1835.70,   318.370779,    +66.513958,     0.54,    0.62,     +51.9
520, 3151.068711, 1856.796428,   317.712580,    +66.709490,  +6.77,    -9.25,  3150.91, 1857.11,   317.724699,    +66.707845,     0.30,    0.35,    +116.1
521, 3239.156650, 1784.841456,   321.942260,    +66.809100,  +5.47,   -11.30,  3239.13, 1785.06,   321.947990,    +66.807068,     0.18,    0.22,     +97.8
522, 3257.735825, 1790.537901,   322.335750,    +67.051040,  +6.90,    -9.66,  3258.01, 1790.68,   322.331218,    +67.046900,     0.27,    0.31,     +28.3
523, 3272.984770, 1753.467190,   323.662440,    +66.772280,  +6.32,   -10.01,  3273.01, 1753.39,   323.659394,    +66.772972,     0.08,    0.08,     -69.8
524, 3420.923771, 1727.087310,   328.679060,    +67.753800,  +6.77,    -9.54,  3420.76, 1726.89,   328.679318,    +67.757652,     0.23,    0.26,    -129.6
525, 3426.914624, 1752.120515,   328.284100,    +68.107460,  +6.83,   -10.61,  3426.46, 1752.56,   328.308003,    +68.106056,     0.54,    0.64,    +136.1
526, 3323.144500, 1627.168447,   327.905740,    +65.752360,  +6.23,   -10.67,  3323.39, 1627.36,   327.902321,    +65.748179,     0.26,    0.31,     +37.9
527, 3328.707434, 1587.158111,   328.879160,    +65.320810,  +5.94,   -11.06,  3328.92, 1587.42,   328.877975,    +65.316005,     0.29,    0.34,     +51.1
528, 3280.352696, 1609.409849,   327.062570,    +65.170680,  +6.04,   -10.53,  3280.28, 1609.47,   327.065467,    +65.170785,     0.07,    0.10,    +143.6
529, 3400.597665, 1600.423570,   330.706540,    +66.064290,  +6.70,   -10.29,  3400.88, 1600.60,   330.701084,    +66.060059,     0.29,    0.33,     +31.3
530, 3351.173131, 1695.207416,   327.283720,    +66.792030,  +6.26,    -9.40,  3351.56, 1694.79,   327.262805,    +66.793744,     0.51,    0.57,     -47.3
531, 3596.579986, 1810.478657,   332.661630,    +70.132570,  +5.30,   -10.51,  3595.71, 1810.82,   332.699467,    +70.134691,     0.78,    0.93,    +158.6
532, 3629.348910, 1785.513543,   334.384170,    +70.058930,  +6.65,    -8.50,  3628.89, 1786.05,   334.411426,    +70.055426,     0.60,    0.71,    +130.7
533, 3340.908084, 1826.259981,   323.858070,    +68.219290,  +6.52,   -10.34,  3340.35, 1826.59,   323.882537,    +68.220711,     0.55,    0.64,    +149.6
534, 3478.269774, 1887.666220,   326.753540,    +70.150880,  +6.46,    -9.70,  3479.39, 1888.33,   326.732030,    +70.133721,     1.12,    1.30,     +30.7
535, 3344.117469, 1941.583893,   320.937420,    +69.534440,  +6.91,    -9.69,  3344.39, 1941.71,   320.932071,    +69.530532,     0.26,    0.30,     +24.7
536, 3319.700425, 1850.333470,   322.649670,    +68.293260,  +7.07,    -9.95,  3319.89, 1849.97,   322.633949,    +68.295608,     0.38,    0.42,     -62.2
537, 3697.956547, 1805.701212,   336.503410,    +70.770900,  +4.81,   -10.87,  3697.55, 1806.14,   336.526991,    +70.767941,     0.50,    0.60,    +132.7
538, 3723.417670, 1762.481490,   338.320120,    +70.373710,  +6.31,    -9.75,  3723.34, 1762.65,   338.325503,    +70.371995,     0.15,    0.19,    +113.7
539, 3708.654498, 1733.810981,   338.262140,    +69.913550,  +5.82,    -8.94,  3707.65, 1734.43,   338.309850,    +69.911734,     0.99,    1.19,    +148.4
540, 3641.685325, 1698.507743,   336.554640,    +69.043600,  +6.95,   -10.31,  3641.62, 1699.23,   336.569908,    +69.034926,     0.62,    0.72,     +95.5
541, 3709.724293, 1678.395595,   339.329780,    +69.208630,  +7.10,    -9.77,  3709.98, 1679.04,   339.331040,    +69.198847,     0.59,    0.69,     +68.3
542, 3760.860499, 1608.644955,   342.256490,    +68.570920,  +6.53,   -10.61,  3760.84, 1608.75,   342.258137,    +68.569791,     0.08,    0.10,    +102.0
543, 4493.010035, 2219.845782,    12.194430,    +78.467250,  +6.60,    -9.96,  4493.26, 2219.94,    12.179600,    +78.466667,     0.18,    0.26,     +20.6
544, 4426.186354, 2104.136744,     7.729500,    +77.019400,  +5.71,    -9.58,  4425.69, 2104.62,     7.756842,    +77.012546,     0.55,    0.70,    +135.8
545, 4869.888089, 2131.156751,    30.160220,    +75.952830,  +6.01,   -10.45,  4869.80, 2131.30,    30.161408,    +75.950826,     0.12,    0.17,    +123.5
546, 4837.580277, 2087.723070,    27.950180,    +75.589590,  +6.68,   -10.58,  4837.93, 2088.09,    27.928911,    +75.586932,     0.36,    0.51,     +45.9
547, 4892.995663, 2102.914160,    30.538790,    +75.502170,  +6.69,   -10.40,  4893.11, 2103.13,    30.529798,    +75.500394,     0.17,    0.24,     +61.0
548, 4798.448143, 1969.484852,    24.342590,    +74.300950,  +6.57,   -10.57,  4798.65, 1969.57,    24.334132,    +74.300788,     0.14,    0.21,     +22.5
549, 4731.707071, 1802.292419,    19.691700,    +72.401430,  +6.23,   -10.56,  4732.21, 1802.11,    19.675425,    +72.405306,     0.38,    0.54,     -20.1
550, 4688.401766, 1918.172624,    19.151000,    +74.026820,  +6.97,    -9.50,  4688.63, 1918.58,    19.138034,    +74.022360,     0.34,    0.47,     +60.4
551, 4540.855626, 1792.535888,    12.038070,    +72.674480,  +5.31,   -10.57,  4540.66, 1791.87,    12.050076,    +72.683267,     0.57,    0.70,    -106.4
552, 4755.841649, 1842.687882,    21.033860,    +72.847110,  +6.79,   -10.49,  4756.20, 1842.50,    21.023068,    +72.850767,     0.29,    0.41,     -28.0
553, 4329.284148, 1916.251411,     2.842460,    +74.484540,  +6.61,    -9.79,  4329.42, 1916.51,     2.836843,    +74.481133,     0.22,    0.29,     +62.3
554, 4242.630745, 1915.609534,   358.705310,    +74.410100,  +6.59,    -9.52,  4242.99, 1916.21,   358.691371,    +74.401549,     0.56,    0.70,     +58.9
555, 4272.585007, 1855.487050,     0.414420,    +73.611850,  +6.40,    -9.74,  4272.95, 1855.60,     0.398487,    +73.610093,     0.29,    0.38,     +17.5
556, 4369.508443, 1816.118590,     4.825460,    +73.122580,  +6.73,    -9.50,  4369.51, 1816.34,     4.825899,    +73.119646,     0.18,    0.23,     +89.5
557, 4263.812688, 1756.424024,     0.399880,    +72.236620,  +6.55,    -9.47,  4263.18, 1756.26,     0.425826,    +72.239752,     0.51,    0.65,    -165.2
558, 4100.874953, 1734.743903,   353.746000,    +71.642040,  +4.92,   -11.16,  4100.93, 1734.74,   353.743371,    +71.642072,     0.05,    0.05,      -3.0
559, 4091.563456, 1762.568845,   353.121950,    +72.000940,  +6.69,    -9.90,  4092.06, 1762.63,   353.101071,    +71.998813,     0.41,    0.50,      +7.5
560, 4557.141205, 1542.852636,    11.660440,    +69.325410,  +6.16,   -10.42,  4557.66, 1543.17,    11.642322,    +69.321787,     0.44,    0.61,     +31.5
561, 4528.724773, 1652.840944,    11.012430,    +70.823430,  +6.26,   -10.49,  4528.82, 1652.81,    11.009645,    +70.824079,     0.07,    0.10,     -17.9
562, 4807.031117, 1707.904381,    21.443000,    +70.979890,  +6.36,   -10.50,  4807.04, 1707.80,    21.444531,    +70.981256,     0.09,    0.10,     -84.9
563, 4861.804626, 1663.914407,    22.807320,    +70.264600,  +5.56,   -10.36,  4861.23, 1664.21,    22.823671,    +70.259225,     0.46,    0.64,    +153.1
564, 4917.776306, 1572.511114,    23.638600,    +68.948140,  +6.14,   -10.73,  4918.14, 1572.84,    23.624657,    +68.945232,     0.35,    0.49,     +42.7
565, 4715.970159, 1588.943167,    17.304470,    +69.686520,  +6.79,   -10.22,  4715.74, 1589.05,    17.312480,    +69.684665,     0.20,    0.26,    +154.7
566, 4034.468607, 1654.590981,   351.819280,    +70.359780,  +5.51,   -10.33,  4034.40, 1655.06,   351.825952,    +70.353681,     0.39,    0.48,     +98.2
567, 4033.510070, 1678.417457,   351.549280,    +70.685480,  +6.51,   -10.50,  4033.51, 1679.07,   351.555180,    +70.676722,     0.54,    0.65,     +89.8
568, 3974.765482, 1709.090622,   348.907240,    +70.888080,  +5.41,   -11.18,  3974.91, 1708.69,   348.895917,    +70.893135,     0.38,    0.43,     -69.8
569, 5178.484293, 1216.939505,    26.936810,    +63.852500,  +5.20,   -11.51,  5177.86, 1216.65,    26.953433,    +63.854275,     0.45,    0.69,    -155.5
570, 5179.340130, 1302.523113,    27.820520,    +64.854950,  +5.42,   -10.23,  5179.01, 1302.62,    27.826603,    +64.853041,     0.19,    0.34,    +163.3
571, 4959.219090, 1351.990438,    22.717170,    +66.098090,  +6.11,   -10.91,  4959.05, 1351.97,    22.722191,    +66.097987,     0.12,    0.17,    -173.4
572, 4971.543130, 1279.586706,    22.444600,    +65.171060,  +5.92,   -10.64,  4971.77, 1279.38,    22.440474,    +65.174261,     0.22,    0.31,     -41.8
573, 4903.418578, 1226.011368,    20.271940,    +64.658130,  +6.27,   -10.85,  4903.81, 1225.65,    20.264607,    +64.663459,     0.37,    0.53,     -42.3
574, 5056.442069, 1261.956483,    24.446660,    +64.739360,  +6.06,   -10.79,  5056.48, 1262.03,    24.444861,    +64.738767,     0.06,    0.08,     +63.3
575, 4133.779267, 1450.084950,   356.978210,    +67.806810,  +5.05,   -11.05,  4133.92, 1450.27,   356.974324,    +67.804077,     0.19,    0.23,     +53.6
576, 4250.486934, 1388.968805,     1.174920,    +67.166450,  +5.12,   -11.23,  4250.52, 1388.70,     1.173265,    +67.170188,     0.23,    0.27,     -83.1
577, 4379.625003, 1428.677035,     5.426690,    +67.823020,  +6.01,   -10.80,  4380.00, 1428.32,     5.414415,    +67.827824,     0.40,    0.52,     -43.2
578, 3818.185163, 1484.959134,   345.887010,    +67.209210,  +4.56,   -11.07,  3818.43, 1485.45,   345.884179,    +67.201521,     0.47,    0.55,     +63.6
579, 3812.315251, 1339.247195,   347.318150,    +65.211410,  +6.70,   -10.49,  3812.35, 1339.55,   347.319909,    +65.207310,     0.25,    0.31,     +84.4
580, 3952.502567, 1328.197949,   351.821730,    +65.620870,  +6.29,    -9.22,  3952.68, 1328.66,   351.819294,    +65.614144,     0.41,    0.49,     +68.4
581, 4039.515383, 1444.905615,   353.789430,    +67.491890,  +6.55,    -9.78,  4039.86, 1444.84,   353.776992,    +67.491945,     0.29,    0.35,     -10.8
582, 4136.196290, 1590.962843,   356.236080,    +69.754860,  +7.10,    -9.92,  4136.60, 1591.30,   356.222812,    +69.749414,     0.43,    0.53,     +40.1
583, 4241.164132, 1565.066171,     0.268830,    +69.575560,  +6.52,   -10.53,  4241.09, 1564.87,     0.270946,    +69.578458,     0.18,    0.21,    -111.5
584, 4113.061930, 1378.955425,   356.653070,    +66.782240,  +5.97,   -10.07,  4112.69, 1379.31,   356.667252,    +66.778464,     0.40,    0.51,    +137.0
585, 4741.369660, 1522.649001,    17.663840,    +68.778620,  +5.33,   -10.86,  4740.89, 1523.05,    17.677214,    +68.772477,     0.47,    0.62,    +139.8
586, 4758.700340, 1448.833139,    17.711430,    +67.780110,  +6.25,   -10.76,  4758.70, 1448.50,    17.714474,    +67.784407,     0.27,    0.33,     -89.8
587, 4678.679667, 1329.230048,    14.629430,    +66.351790,  +5.97,   -11.17,  4678.70, 1328.66,    14.632429,    +66.359232,     0.45,    0.57,     -88.1
588, 4559.076575, 1380.580212,    11.200420,    +67.158180,  +6.63,   -10.11,  4559.66, 1381.00,    11.181823,    +67.153038,     0.53,    0.72,     +35.9
589, 4816.897194, 1461.242763,    19.577750,    +67.816420,  +6.67,   -10.66,  4817.23, 1461.06,    19.570015,    +67.819501,     0.25,    0.37,     -28.6
590, 3609.443924, 2799.613695,   290.417980,    +79.602830,  +6.02,    -9.47,  3609.38, 2798.20,   290.318323,    +79.609499,     1.15,    1.41,     -92.6
591, 3628.888520, 2718.959703,   296.573780,    +79.460230,  +6.56,   -10.03,  3629.21, 2719.15,   296.575434,    +79.455153,     0.31,    0.37,     +30.5
592, 3700.328965, 1454.266187,   342.420070,    +66.200410,  +2.97,   -13.37,  3700.37, 1454.71,   342.424163,    +66.194444,     0.37,    0.44,     +84.6
593, 3352.645559, 1514.776472,   330.942580,    +64.628190,  +6.05,   -12.65,  3352.32, 1514.79,   330.951626,    +64.630790,     0.28,    0.33,    +178.2
594, 3269.402128, 1488.031594,   329.163100,    +63.625560,  +3.70,   -11.71,  3269.29, 1487.89,   329.163201,    +63.628308,     0.16,    0.18,    -129.7
595, 3536.516591, 1570.606404,   335.438400,    +66.706270,  +6.42,    -8.76,  3537.46, 1570.90,   335.413447,    +66.696057,     0.85,    0.99,     +17.5
596, 3518.798110, 1457.274985,   336.772130,    +65.132270,  +5.34,   -10.54,  3518.94, 1457.67,   336.773523,    +65.126396,     0.35,    0.42,     +69.5
597, 3631.126595, 1418.829224,   340.768250,    +65.336250,  +6.78,    -9.93,  3631.71, 1418.77,   340.749036,    +65.333739,     0.50,    0.59,      -5.8
598, 3148.596039, 1477.629993,   326.222000,    +62.460570,  +5.75,   -10.60,  3148.39, 1477.75,   326.229071,    +62.461113,     0.20,    0.24,    +149.4
599, 3207.306394, 1455.035920,   328.146440,    +62.712170,  +6.58,   -10.11,  3207.40, 1455.35,   328.149409,    +62.707707,     0.28,    0.33,     +72.6
600, 3296.484514, 1427.820333,   330.970740,    +63.119920,  +4.33,   -11.33,  3296.28, 1428.23,   330.983128,    +63.116700,     0.39,    0.46,    +117.0
601, 3358.447046, 1403.172254,   333.093540,    +63.291040,  +4.82,   -11.19,  3358.67, 1402.83,   333.081311,    +63.293801,     0.37,    0.41,     -57.3
602, 3291.520664, 1404.199257,   331.252070,    +62.785670,  +4.48,   -11.38,  3291.16, 1404.33,   331.263526,    +62.787059,     0.33,    0.38,    +159.9
603, 3273.205772, 1374.929663,   331.286620,    +62.279810,  +5.02,   -11.76,  3273.19, 1374.81,   331.284710,    +62.281494,     0.11,    0.12,     -98.0
604, 3207.991063, 1367.398306,   329.747000,    +61.662220,  +6.88,    -9.91,  3208.21, 1367.50,   329.742850,    +61.659222,     0.22,    0.25,     +25.4
605, 3178.721469, 1377.668339,   328.835810,    +61.541810,  +5.30,   -10.52,  3179.05, 1377.79,   328.829407,    +61.537684,     0.31,    0.35,     +20.4
606, 3371.455754, 1461.711442,   332.435360,    +64.122370,  +6.72,   -10.01,  3371.40, 1461.78,   332.437593,    +64.122089,     0.06,    0.09,    +129.2
607, 3417.670902, 1356.614771,   335.465780,    +63.139980,  +6.91,    -9.68,  3417.80, 1356.45,   335.459367,    +63.141258,     0.19,    0.20,     -51.6
608, 2985.968622, 1287.335242,   325.876920,    +58.780050,  +2.40,   -13.38,  2986.24, 1287.57,   325.874654,    +58.774936,     0.31,    0.36,     +40.9
609, 3088.893878, 1491.647851,   324.480100,    +62.081940,  +4.55,   -11.69,  3088.96, 1491.78,   324.480893,    +62.079962,     0.12,    0.15,     +64.8
610, 3096.382443, 1402.426940,   326.362190,    +61.120810,  +3.90,   -12.60,  3096.56, 1402.92,   326.366675,    +61.113648,     0.45,    0.52,     +70.2
611, 3092.103263, 1370.119128,   326.855400,    +60.692690,  +4.65,   -11.32,  3092.01, 1369.89,   326.853282,    +60.696366,     0.23,    0.25,    -112.9
612, 3001.384639, 1317.699168,   325.689030,    +59.270840,  +5.35,   -10.75,  3001.57, 1317.85,   325.687125,    +59.267555,     0.21,    0.24,     +38.3
613, 2975.067679, 1444.148949,   322.747050,    +60.459430,  +5.47,   -10.66,  2974.97, 1443.80,   322.742087,    +60.464412,     0.33,    0.36,    -105.1
614, 2817.165923, 1419.115743,   319.815370,    +58.623500,  +4.46,   -11.47,  2817.25, 1418.96,   319.810416,    +58.624499,     0.17,    0.17,     -62.3
615, 2929.708367, 1390.017317,   322.755650,    +59.418170,  +6.50,   -10.57,  2929.31, 1390.24,   322.768182,    +59.419675,     0.39,    0.45,    +151.0
616, 2920.722088, 1427.674104,   321.855320,    +59.750080,  +5.11,   -10.49,  2920.74, 1427.46,   321.850627,    +59.752446,     0.20,    0.21,     -86.2
617, 2835.168043, 1529.895972,   317.950990,    +59.986610,  +5.67,   -10.15,  2834.90, 1529.69,   317.952222,    +59.991733,     0.31,    0.34,    -143.4
618, 2931.192851, 1548.895533,   319.635110,    +61.184390,  +5.40,   -10.32,  2931.27, 1548.85,   319.632315,    +61.184249,     0.08,    0.08,     -30.4
619, 2614.840277, 1435.678035,   315.537530,    +56.669610,  +5.86,   -11.12,  2615.10, 1435.59,   315.530669,    +56.667838,     0.25,    0.28,     -19.1
620, 2642.603712, 1615.000444,   312.329190,    +58.748740,  +6.91,    -9.74,  2642.86, 1614.80,   312.319688,    +58.747882,     0.30,    0.33,     -37.9
621, 2696.093467, 1610.721264,   313.422270,    +59.307640,  +6.76,    -9.74,  2696.03, 1610.71,   313.423025,    +59.308580,     0.06,    0.06,    -171.4
622, 2655.869171, 1589.539321,   313.121780,    +58.655070,  +6.87,   -10.51,  2656.13, 1589.69,   313.119863,    +58.650830,     0.26,    0.30,     +29.8
623,  685.835329, 1481.785127,   292.943010,    +34.452970,  +4.80,   -11.76,   686.26, 1481.41,   292.934455,    +34.450242,     0.45,    0.56,     -41.3
624,  500.760777, 1535.809779,   290.991590,    +32.723750,  +6.09,   -10.60,   500.80, 1535.69,   290.989284,    +32.723728,     0.12,    0.13,     -70.4
625,  893.075736, 1508.864128,   293.951270,    +36.944540,  +6.08,   -11.17,   893.10, 1508.83,   293.950271,    +36.944474,     0.05,    0.05,     -55.3
626, 1001.109932, 1541.152945,   294.236040,    +38.383830,  +6.58,   -10.71,  1000.82, 1540.89,   294.233870,    +38.388905,     0.32,    0.39,    -137.9
627,  909.963390, 1646.848701,   291.901650,    +37.941200,  +6.34,   -10.63,   909.72, 1646.78,   291.901974,    +37.944553,     0.20,    0.26,    -163.6
628, 1160.723361, 1539.869191,   295.490070,    +40.254140,  +6.13,   -10.54,  1160.14, 1539.78,   295.493208,    +40.261867,     0.49,    0.59,    -171.4
629, 1209.506017, 1520.826838,   296.204340,    +40.716800,  +5.10,   -10.53,  1209.22, 1520.86,   296.207159,    +40.720261,     0.24,    0.29,    +173.7
630, 1061.660335, 1472.044182,   295.794860,    +38.671710,  +5.71,   -10.67,  1061.89, 1472.37,   295.797970,    +38.667095,     0.31,    0.40,     +54.0
631, 1005.603072, 1595.070618,   293.401820,    +38.761970,  +6.56,   -10.42,  1005.29, 1595.09,   293.404195,    +38.765642,     0.25,    0.31,    +176.9
632, 1239.460280, 1448.508690,   297.655530,    +40.599760,  +5.70,   -11.33,  1239.60, 1448.32,   297.651165,    +40.599576,     0.20,    0.23,     -52.8
633,  883.091329, 2708.444863,   273.911570,    +42.159350,  +5.63,   -11.67,   882.95, 2708.16,   273.906639,    +42.161931,     0.27,    0.32,    -116.7
634, 1118.111940, 2739.201472,   273.885270,    +45.209320,  +5.94,   -10.90,  1118.15, 2738.65,   273.874846,    +45.210276,     0.44,    0.55,     -85.6
635,  791.418140, 2674.826040,   274.278390,    +40.936730,  +5.62,   -11.13,   791.07, 2674.95,   274.281015,    +40.940566,     0.26,    0.37,    +159.9
636, 1336.608889, 2921.795875,   270.787050,    +48.464270,  +6.23,   -10.57,  1336.24, 2922.00,   270.791400,    +48.468893,     0.33,    0.42,    +151.8
637, 4945.428278,  432.540184,    17.068310,    +54.920340,  +4.74,   -11.82,  4942.92,  433.01,    17.113969,    +54.913962,     1.62,    2.55,    +169.3
638,  274.994127, 1364.629296,   292.057750,    +29.450270,  +5.99,   -10.41,   275.08, 1364.32,   292.052954,    +29.451017,     0.25,    0.32,     -74.3
639,  370.676601, 1386.367532,   292.314360,    +30.549150,  +6.70,    -9.67,   370.82, 1386.78,   292.319034,    +30.545321,     0.33,    0.44,     +71.6
640,  452.665697, 1356.926771,   293.228740,    +31.236080,  +6.46,   -10.00,   452.68, 1356.85,   293.227292,    +31.236176,     0.07,    0.08,     -81.0
641,  660.650496, 1416.376945,   293.733780,    +33.795490,  +5.70,   -10.71,   660.64, 1415.98,   293.727871,    +33.797722,     0.32,    0.39,     -92.1
642,  618.193003, 1259.585101,   295.685860,    +32.426740,  +5.86,   -11.33,   618.73, 1259.74,   295.684001,    +32.419869,     0.42,    0.56,     +15.9
643,  741.442171, 1257.071484,   296.606670,    +33.727600,  +4.73,   -12.20,   741.73, 1256.98,   296.602971,    +33.724906,     0.25,    0.30,     -18.2
644,  753.355409, 1307.326178,   295.964380,    +34.162720,  +6.07,   -10.81,   753.36, 1307.30,   295.963671,    +34.162721,     0.04,    0.03,     -86.4
645,  828.395117, 1311.434191,   296.463980,    +35.012750,  +5.61,   -11.08,   828.61, 1311.18,   296.458424,    +35.011849,     0.28,    0.33,     -49.6
646,  709.262734, 1356.348469,   294.937170,    +33.978940,  +6.05,   -10.06,   709.44, 1356.34,   294.935505,    +33.976860,     0.15,    0.18,      -3.3
647,  871.118454, 1284.047437,   297.182510,    +35.311470,  +6.44,    -9.90,   870.92, 1284.35,   297.188293,    +35.311689,     0.28,    0.36,    +123.5
648,  682.422048, 1223.558816,   296.645870,    +32.888590,  +5.54,   -10.91,   682.51, 1223.87,   296.649312,    +32.885495,     0.25,    0.32,     +73.5
649,  902.940195, 1351.728828,   296.415220,    +36.091020,  +6.41,   -11.11,   902.51, 1352.09,   296.423748,    +36.093626,     0.44,    0.56,    +140.5
650,  269.994802,  946.892709,   297.482550,    +27.085180,  +5.97,   -10.59,   270.01,  946.39,   297.475958,    +27.087984,     0.39,    0.50,     -87.9
651,  315.525281, 1008.341739,   297.003670,    +27.869530,  +6.53,   -10.26,   315.15, 1007.66,   296.997298,    +27.877075,     0.56,    0.78,    -119.1
652,  380.397656,  939.532519,   298.316490,    +28.099610,  +6.40,   -10.14,   380.06,  939.75,   298.321364,    +28.101479,     0.28,    0.40,    +147.6
653,  376.631977, 1003.377890,   297.478000,    +28.439670,  +6.51,   -10.33,   376.63, 1003.05,   297.473574,    +28.441537,     0.26,    0.33,     -90.9
654,  462.729086,  905.127908,   299.348670,    +28.693890,  +6.29,    -9.63,   462.75,  905.14,   299.348382,    +28.693391,     0.03,    0.03,     +16.2
655,  440.477348, 1059.349570,   297.174490,    +29.402330,  +6.91,   -10.81,   440.34, 1059.75,   297.180433,    +29.401092,     0.32,    0.42,    +108.5
656,   63.196969,  544.776287,   300.911660,    +22.941060,  +5.90,   -10.83,    63.29,  544.86,   300.911816,    +22.939887,     0.07,    0.12,     +40.4
657,   73.124667,  504.723158,   301.434610,    +22.797200,  +6.89,   -10.39,    73.06,  504.78,   301.435623,    +22.797459,     0.06,    0.09,    +138.6
658,  141.762721,  585.685251,   300.981350,    +23.847280,  +6.81,    -8.26,   142.07,  585.64,   300.978590,    +23.845205,     0.20,    0.31,      -8.7
659,  305.912081,  545.803290,   302.616860,    +25.049040,  +7.06,    -9.93,   305.98,  545.93,   302.617814,    +25.047909,     0.09,    0.15,     +63.9
660,  491.327853, 1188.797418,   295.789990,    +30.677890,  +6.08,   -11.29,   491.25, 1188.97,   295.792648,    +30.677389,     0.14,    0.19,    +113.4
661,  526.558174, 1251.283037,   295.170990,    +31.406500,  +6.41,    -9.23,   526.46, 1251.37,   295.172519,    +31.406753,     0.08,    0.13,    +139.0
662,  555.276304, 1000.465270,   298.777090,    +30.194900,  +6.71,   -10.33,   555.19, 1000.50,   298.777873,    +30.195264,     0.05,    0.09,    +160.4
663,  624.510020, 1009.448126,   299.173670,    +30.947230,  +6.44,    -9.89,   624.12, 1009.21,   299.173165,    +30.952457,     0.31,    0.46,    -148.6
664,  643.133013,  983.485483,   299.658260,    +30.983670,  +5.54,   -10.97,   643.34,  983.98,   299.663140,    +30.978080,     0.42,    0.54,     +67.5
665,  681.364922,  962.233361,   300.244760,    +31.230460,  +6.98,   -10.22,   681.29,  962.13,   300.243697,    +31.231530,     0.08,    0.13,    -124.5
666,  681.474469,  944.486744,   300.481440,    +31.117570,  +6.65,    -9.93,   681.37,  944.51,   300.482303,    +31.118174,     0.06,    0.11,    +168.8
667,  710.394882,  919.071836,   301.054080,    +31.243220,  +6.72,    -9.75,   710.23,  918.74,   301.050703,    +31.246747,     0.27,    0.37,    -116.2
668,  782.373697,  955.116524,   301.150730,    +32.218600,  +5.24,   -11.50,   782.33,  954.73,   301.145629,    +32.221273,     0.30,    0.38,     -95.9
669,  748.852310,  967.341972,   300.703390,    +31.958830,  +5.74,   -10.46,   748.82,  967.73,   300.708696,    +31.956291,     0.31,    0.39,     +94.5
670,  712.570337, 1005.069964,   299.913050,    +31.826500,  +6.64,   -10.24,   712.60, 1004.79,   299.908810,    +31.827720,     0.23,    0.28,     -84.4
671,  363.825444,  103.722597,   308.037720,    +22.824330,  +6.04,   -10.79,   363.74,  103.41,   308.034867,    +22.827038,     0.23,    0.33,    -104.3
672,  263.568013,  122.477047,   307.049230,    +22.128990,  +6.73,    -9.90,   263.60,  122.22,   307.046065,    +22.130090,     0.19,    0.26,     -83.1
673,  282.642505,   57.628328,   307.883480,    +21.895080,  +6.72,   -10.48,   282.91,   57.82,   307.883328,    +21.891371,     0.22,    0.33,     +36.2
674,  618.672231,  667.843435,   303.560540,    +28.694820,  +5.09,   -11.83,   618.73,  667.66,   303.557598,    +28.695139,     0.16,    0.19,     -72.3
675,  607.706831,  868.964913,   300.905860,    +29.896810,  +5.32,   -11.14,   608.05,  869.06,   300.904122,    +29.892459,     0.28,    0.36,     +14.5
676,  745.442950,  640.028762,   304.957560,    +29.726850,  +6.85,    -9.85,   745.37,  640.19,   304.959965,    +29.726102,     0.13,    0.17,    +115.0
677,  951.111058,  703.146673,   305.965090,    +32.190170,  +3.75,   -12.71,   950.91,  703.09,   305.966031,    +32.192314,     0.14,    0.21,    -164.5
678,  877.295196,  676.134347,   305.655450,    +31.264970,  +5.34,   -10.78,   877.45,  675.84,   305.650153,    +31.265146,     0.27,    0.33,     -62.0
679,  977.855935,  879.930313,   303.849040,    +33.729080,  +5.21,   -11.34,   977.81,  879.53,   303.843810,    +33.732159,     0.32,    0.40,     -96.0
680,  841.189611,  761.450506,   304.229110,    +31.505210,  +6.93,   -10.40,   841.39,  761.30,   304.225171,    +31.503918,     0.22,    0.25,     -37.1
681,  737.279082,  808.618069,   302.726640,    +30.789690,  +7.01,    -9.33,   737.40,  808.86,   302.728604,    +30.786446,     0.22,    0.28,     +63.0
682, 1277.710152,   44.500494,   317.162040,    +30.205640,  +5.72,   -11.15,  1278.07,   44.84,   317.161892,    +30.199268,     0.38,    0.49,     +43.3
683, 1176.581085,  181.985880,   314.564890,    +30.395940,  +5.99,   -10.95,  1176.74,  181.88,   314.561955,    +30.394894,     0.16,    0.19,     -34.3
684, 1313.230693,  127.660347,   316.626020,    +31.184660,  +5.46,   -11.41,  1313.25,  127.23,   316.620941,    +31.187585,     0.31,    0.43,     -87.8
685, 1646.287994,  209.984423,   319.479490,    +34.896900,  +4.37,   -12.92,  1646.17,  209.79,   319.478682,    +34.899571,     0.17,    0.23,    -122.2
686, 1614.946341,  188.672099,   319.344780,    +34.421470,  +6.19,   -10.24,  1614.56,  188.59,   319.348496,    +34.425479,     0.30,    0.40,    -168.6
687, 1539.726373,  451.524097,   315.303600,    +36.026010,  +5.47,   -10.93,  1539.32,  451.60,   315.309166,    +36.029234,     0.33,    0.41,    +169.1
688, 1316.991691,  399.288009,   313.474550,    +33.437890,  +4.63,   -11.67,  1316.86,  398.75,   313.469279,    +33.443304,     0.42,    0.55,    -103.8
689, 1065.677222,  355.469468,   311.415640,    +30.719720,  +3.70,   -13.07,  1065.86,  355.28,   311.411505,    +30.719042,     0.22,    0.26,     -46.2
690,  973.139946,  419.122277,   309.747990,    +30.334270,  +5.09,   -11.57,   973.53,  419.40,   309.747505,    +30.328159,     0.37,    0.48,     +35.3
691, 1067.549363,  431.424920,   310.509760,    +31.311890,  +7.01,   -10.31,  1067.31,  431.29,   310.510348,    +31.314728,     0.17,    0.27,    -151.0
692, 1075.572826,  204.093462,   313.280700,    +29.649100,  +5.78,   -10.48,  1075.07,  203.90,   313.283353,    +29.654621,     0.36,    0.53,    -158.6
693, 1128.795132,  304.119304,   312.650200,    +30.912680,  +6.67,   -10.04,  1128.66,  304.30,   312.653610,    +30.912055,     0.18,    0.23,    +125.8
694, 1322.428045,  277.106977,   314.994980,    +32.495640,  +5.84,   -10.33,  1322.35,  277.35,   314.998616,    +32.494081,     0.21,    0.25,    +108.6
695, 1087.911218,  893.819997,   304.662790,    +34.982770,  +4.76,   -12.03,  1087.83,  893.56,   304.659752,    +34.985477,     0.22,    0.27,    -107.4
696, 1215.216835,  982.078093,   304.619400,    +36.999800,  +5.56,   -11.28,  1215.18,  982.09,   304.619795,    +37.000207,     0.03,    0.04,    +160.9
697, 1171.087787, 1020.590716,   303.633470,    +36.806300,  +4.85,   -11.99,  1170.92, 1020.79,   303.637791,    +36.806678,     0.21,    0.26,    +129.0
698, 1132.307715, 1083.441178,   302.356750,    +36.839620,  +5.00,   -11.62,  1132.35, 1083.49,   302.356945,    +36.838814,     0.05,    0.07,     +49.3
699, 1051.538185, 1086.115666,   301.590700,    +35.972470,  +4.93,   -11.61,  1051.48, 1086.03,   301.589750,    +35.973766,     0.09,    0.11,    -124.0
700,  959.535807, 1006.683380,   301.922670,    +34.422910,  +5.99,   -10.90,   959.16, 1006.35,   301.921045,    +34.429032,     0.38,    0.50,    -138.4
701,  805.421393, 1156.369524,   298.540410,    +33.780990,  +5.98,   -10.63,   805.82, 1155.83,   298.529374,    +33.780023,     0.55,    0.67,     -53.7
702,  858.661244, 1191.369796,   298.447090,    +34.583820,  +7.08,   -10.26,   858.89, 1191.42,   298.445715,    +34.580905,     0.19,    0.23,     +11.3
703,  913.051338, 1178.059833,   299.076550,    +35.083420,  +3.39,   -13.14,   912.86, 1177.88,   299.075267,    +35.086627,     0.20,    0.26,    -136.6
704,  995.540243, 1216.839478,   299.183930,    +36.250600,  +6.09,   -10.94,   995.39, 1216.81,   299.184582,    +36.252409,     0.11,    0.15,    -170.1
705, 1048.615773, 1179.374398,   300.186710,    +36.589730,  +6.76,   -10.13,  1048.58, 1179.75,   300.192374,    +36.587662,     0.30,    0.37,     +95.9
706, 1072.113608, 1207.473208,   299.979980,    +37.042890,  +5.21,   -11.34,  1072.32, 1207.32,   299.975651,    +37.041670,     0.22,    0.26,     -36.2
707, 1030.869156, 1268.929085,   298.701040,    +36.995680,  +5.37,   -11.48,  1031.01, 1268.83,   298.698154,    +36.994773,     0.15,    0.18,     -34.3
708,  974.507215, 1279.938560,   298.068390,    +36.432300,  +5.33,   -11.06,   974.30, 1279.83,   298.068272,    +36.435329,     0.18,    0.23,    -152.7
709, 1120.795439,  494.466952,   310.260590,    +32.307290,  +5.03,   -11.47,  1120.82,  494.22,   310.257161,    +32.308605,     0.19,    0.24,     -84.0
710, 1459.452450,  458.361368,   314.304560,    +35.311730,  +5.78,   -10.27,  1459.62,  458.50,   314.304327,    +35.308883,     0.17,    0.21,     +39.9
711, 1273.575552,  515.862854,   311.552840,    +33.970260,  +1.96,   -14.02,  1273.77,  515.93,   311.551478,    +33.967670,     0.17,    0.20,     +18.1
712, 1237.804278,  722.801343,   308.475790,    +35.250850,  +3.69,   -12.35,  1237.99,  722.58,   308.470715,    +35.250620,     0.25,    0.29,     -49.8
713, 1345.118099,  628.525650,   310.850800,    +35.587800,  +5.64,   -11.01,  1344.88,  628.38,   310.851240,    +35.591384,     0.22,    0.28,    -147.9
714, 1435.047749,  627.188406,   311.852240,    +36.490720,  +4.60,   -12.61,  1435.24,  627.14,   311.849265,    +36.489217,     0.17,    0.20,     -14.6
715, 1160.144512,  707.133291,   307.901100,    +34.330370,  +6.24,   -10.27,  1159.86,  706.93,   307.901137,    +34.334700,     0.26,    0.35,    -145.3
716, 1301.015130,  658.692969,   309.980940,    +35.390730,  +6.38,    -9.90,  1301.06,  658.92,   309.983378,    +35.388474,     0.18,    0.23,     +79.9
717, 1339.443351,   30.232161,   317.986930,    +30.619140,  +6.03,   -10.92,  1339.36,   29.80,   317.983064,    +30.622908,     0.30,    0.44,    -100.5
718, 1362.037423,   29.547492,   318.240160,    +30.809510,  +6.96,   -10.64,  1361.85,   29.09,   318.237198,    +30.814479,     0.33,    0.50,    -112.2
719, 1137.885435, 1310.723695,   298.965680,    +38.486710,  +4.98,   -12.07,  1137.66, 1310.70,   298.967097,    +38.489609,     0.19,    0.23,    -173.8
720,  979.898095, 1414.108693,   296.069190,    +37.354350,  +4.38,   -12.15,   979.75, 1413.82,   296.065645,    +37.357934,     0.27,    0.33,    -116.8
721, 1116.147199, 1383.469761,   297.641650,    +38.722420,  +4.24,   -11.75,  1115.82, 1383.39,   297.643013,    +38.726851,     0.27,    0.33,    -166.7
722, 1269.684191, 1363.100863,   299.307780,    +40.367820,  +5.50,   -11.40,  1269.45, 1362.89,   299.306383,    +40.372213,     0.27,    0.31,    -138.0
723, 1057.608011, 1348.722816,   297.695300,    +37.826320,  +5.16,   -10.77,  1057.55, 1348.95,   297.699106,    +37.825627,     0.19,    0.23,    +104.7
724, 1073.697729, 1410.685348,   296.865750,    +38.407610,  +5.88,   -11.08,  1073.29, 1410.40,   296.864383,    +38.414325,     0.41,    0.50,    -144.8
725, 1080.602101,  650.343470,   307.874630,    +33.098280,  +6.67,   -10.08,  1080.58,  650.13,   307.871833,    +33.099905,     0.17,    0.22,     -95.5
726, 1144.025654, 1202.099253,   300.694210,    +37.812790,  +6.78,   -10.39,  1144.33, 1202.03,   300.690340,    +37.810023,     0.25,    0.31,     -12.7
727, 1205.303517, 1199.018243,   301.290760,    +38.478460,  +5.82,   -11.11,  1205.22, 1199.21,   301.294357,    +38.478162,     0.17,    0.21,    +112.8
728, 1147.962500, 1290.421536,   299.370950,    +38.458260,  +6.67,   -10.72,  1147.46, 1290.10,   299.370204,    +38.466312,     0.48,    0.59,    -147.3
729, 1253.915006, 1208.603607,   301.604250,    +39.098670,  +6.02,    -9.83,  1254.17, 1208.47,   301.599674,    +39.096857,     0.24,    0.29,     -26.4
730, 1278.905420, 1139.452052,   302.906980,    +38.879740,  +6.49,   -10.38,  1279.51, 1139.36,   302.899590,    +38.873836,     0.49,    0.61,      -8.6
731, 1314.508201, 1124.218170,   303.481130,    +39.159010,  +7.02,   -10.29,  1314.52, 1124.14,   303.479600,    +39.159650,     0.08,    0.08,     -79.3
732, 1390.506444, 1165.298302,   303.608670,    +40.329180,  +7.08,    -9.33,  1390.81, 1165.30,   303.605518,    +40.325927,     0.24,    0.31,      +1.0
733, 1353.191991, 1287.511693,   301.293080,    +40.813830,  +7.02,    -9.74,  1353.39, 1288.30,   301.303684,    +40.806110,     0.67,    0.81,     +76.1
734, 1394.763474, 1422.981960,   299.483810,    +42.260770,  +6.42,   -10.36,  1394.58, 1422.83,   299.482899,    +42.264258,     0.21,    0.24,    -140.4
735, 1380.385428, 1335.515513,   300.787890,    +41.474460,  +6.79,   -10.03,  1380.60, 1335.78,   300.790077,    +41.470337,     0.27,    0.34,     +51.7
736, 1470.932885, 1315.831283,   302.004830,    +42.385010,  +6.50,   -10.26,  1470.82, 1316.02,   302.009032,    +42.385233,     0.19,    0.22,    +121.6
737, 1272.130016,  831.185000,   307.334960,    +36.454730,  +5.66,   -11.02,  1272.22,  831.11,   307.332919,    +36.454422,     0.10,    0.11,     -39.1
738, 1378.467649,  939.234305,   306.892740,    +38.440330,  +5.60,   -11.28,  1378.62,  939.22,   306.890709,    +38.438997,     0.12,    0.15,      -6.9
739, 1433.455117,  804.012204,   309.408930,    +37.928250,  +6.75,   -10.13,  1432.73,  803.93,   309.415516,    +37.936704,     0.60,    0.73,    -173.4
740, 1483.521527,  824.980188,   309.667460,    +38.635090,  +6.42,   -10.53,  1483.23,  825.01,   309.670911,    +38.638064,     0.24,    0.29,    +174.2
741,  843.015699, 2484.683442,   277.636870,    +40.975770,  +6.34,   -10.64,   842.92, 2484.70,   277.637223,    +40.976881,     0.07,    0.10,    +169.4
742,  907.374572, 2428.951397,   278.810390,    +41.581550,  +6.90,    -9.86,   907.75, 2428.94,   278.808565,    +41.577009,     0.28,    0.37,      -2.5
743, 1944.642497, 2847.289025,   273.670830,    +56.588240,  +6.47,   -10.58,  1944.34, 2846.68,   273.656779,    +56.593833,     0.57,    0.68,    -116.4
744, 1988.118969, 2938.521150,   271.499720,    +57.359360,  +6.29,    -9.97,  1988.14, 2938.04,   271.487792,    +57.359865,     0.39,    0.48,     -87.0
745, 2074.900748, 2978.745446,   270.628090,    +58.627260,  +6.80,   -10.35,  2074.89, 2978.20,   270.614261,    +58.628239,     0.44,    0.54,     -91.4
746, 4305.541276, 3105.836596,   259.235250,    +89.037710,  +5.41,   -10.75,  4305.41, 3105.59,   259.043211,    +89.038341,     0.20,    0.27,    -117.6
747, 1534.965127, 1447.557612,   300.438440,    +44.119050,  +6.02,   -10.42,  1535.25, 1447.60,   300.436061,    +44.115580,     0.23,    0.29,      +7.5
748, 1621.096470, 1531.361081,   299.835100,    +45.772540,  +5.83,   -10.85,  1621.36, 1531.66,   299.837675,    +45.767333,     0.33,    0.40,     +48.6
749, 1635.885317, 1424.005003,   301.893370,    +45.153400,  +6.89,   -10.20,  1635.96, 1424.13,   301.894679,    +45.151792,     0.11,    0.15,     +59.8
750, 1800.229632, 1566.398526,   301.119980,    +48.229660,  +6.12,   -10.81,  1800.68, 1566.56,   301.117771,    +48.223141,     0.40,    0.48,     +19.5
751, 1838.174434, 1441.356127,   303.868010,    +47.714210,  +3.11,   -13.02,  1838.16, 1441.30,   303.866993,    +47.715056,     0.07,    0.06,    -103.9
752, 1769.493589, 1422.527733,   303.407940,    +46.741330,  +3.07,   -13.01,  1769.58, 1422.35,   303.403624,    +46.741978,     0.18,    0.20,     -64.9
753, 2026.450662, 1353.614414,   307.828400,    +49.220300,  +4.56,   -11.58,  2026.50, 1354.03,   307.834924,    +49.216315,     0.35,    0.41,     +82.5
754, 2003.489607, 1354.227877,   307.514750,    +48.951570,  +4.98,   -11.93,  2003.30, 1354.31,   307.518473,    +48.953244,     0.18,    0.20,    +156.2
755, 2007.433299, 1398.572510,   306.759450,    +49.383370,  +5.55,   -11.17,  2007.55, 1398.90,   306.763736,    +49.379482,     0.29,    0.34,     +70.8
756, 1571.076063, 1293.300747,   303.428390,    +43.379010,  +5.31,   -10.73,  1570.77, 1292.99,   303.426349,    +43.385254,     0.39,    0.44,    -134.4
757, 1770.999371, 1302.543777,   305.522360,    +45.794990,  +5.00,   -11.30,  1770.90, 1302.43,   305.521464,    +45.797327,     0.15,    0.15,    -131.9
758, 1717.595200, 1354.578610,   304.002560,    +45.579520,  +5.63,   -10.90,  1717.07, 1354.37,   304.004751,    +45.587662,     0.50,    0.57,    -158.2
759, 1816.529850, 1364.677476,   304.983510,    +46.837320,  +6.52,   -10.74,  1816.46, 1364.54,   304.981740,    +46.839440,     0.15,    0.15,    -115.9
760, 1646.218471, 1241.779415,   305.116570,    +43.854520,  +6.59,   -10.40,  1646.59, 1241.39,   305.105802,    +43.853622,     0.47,    0.54,     -46.4
761, 1558.580857, 1227.230202,   304.371070,    +42.722060,  +5.40,   -10.31,  1558.17, 1227.38,   304.377770,    +42.725904,     0.37,    0.44,    +160.1
762, 2051.257045, 1385.639809,   307.583300,    +49.780170,  +6.01,   -10.29,  2050.99, 1385.53,   307.584597,    +49.784424,     0.26,    0.29,    -156.9
763, 2196.406844, 1479.268276,   307.838130,    +52.309530,  +5.66,   -10.97,  2196.34, 1479.18,   307.837145,    +52.311240,     0.11,    0.11,    -126.2
764, 2193.839336, 1431.854957,   308.710010,    +51.854220,  +6.00,   -10.43,  2193.36, 1431.65,   308.712760,    +51.861787,     0.47,    0.52,    -156.6
765, 2327.863266, 1386.837979,   311.588350,    +52.995300,  +5.73,   -10.32,  2327.77, 1386.91,   311.591029,    +52.995888,     0.10,    0.12,    +142.9
766, 2307.494367, 1349.010025,   311.970670,    +52.407170,  +5.80,   -10.85,  2307.15, 1349.32,   311.981617,    +52.408364,     0.41,    0.47,    +138.4
767, 2323.715368, 1551.645887,   308.277440,    +54.456960,  +5.74,   -10.05,  2323.53, 1551.87,   308.284660,    +54.457254,     0.25,    0.29,    +128.7
768, 2343.696745, 1563.214052,   308.347670,    +54.802030,  +6.81,   -10.79,  2343.81, 1563.67,   308.355090,    +54.796781,     0.41,    0.47,     +76.1
769, 1124.159143, 2280.966108,   282.336130,    +43.734390,  +6.12,   -10.45,  1124.26, 2280.78,   282.332164,    +43.734064,     0.17,    0.21,     -62.0
770, 1081.572740, 2212.362288,   283.368860,    +42.902610,  +5.71,   -10.73,  1081.72, 2211.99,   283.361291,    +42.902526,     0.33,    0.40,     -68.5
771, 2561.928229, 1420.348526,   314.871280,    +55.940070,  +5.96,   -10.06,  2562.12, 1420.51,   314.870748,    +55.936536,     0.21,    0.25,     +39.9
772, 2451.354208, 1400.493129,   313.326310,    +54.518100,  +6.62,   -10.13,  2451.08, 1400.86,   313.337663,    +54.517801,     0.40,    0.45,    +127.1
773, 1445.820815, 1075.993861,   305.557090,    +40.256680,  +1.88,   -14.17,  1445.71, 1075.96,   305.557494,    +40.258415,     0.11,    0.11,    -160.6
774, 1496.957021, 1113.864608,   305.512740,    +41.132140,  +5.84,   -10.59,  1496.93, 1114.16,   305.517578,    +41.130370,     0.24,    0.30,     +95.8
775, 1525.413571,  996.615065,   307.629980,    +40.506900,  +6.61,    -9.66,  1525.77,  996.55,   307.624971,    +40.503763,     0.30,    0.36,      -9.9
776, 1568.847252, 1110.013345,   306.359780,    +41.910400,  +6.99,   -10.40,  1568.83, 1110.23,   306.363187,    +41.909138,     0.17,    0.21,     +94.8
777, 1613.350728, 1180.619822,   305.731390,    +42.983540,  +5.71,   -11.04,  1613.19, 1180.80,   305.735878,    +42.984146,     0.20,    0.24,    +131.0
778, 1625.118474, 1016.513254,   308.452310,    +41.772660,  +5.96,   -10.07,  1625.49, 1016.75,   308.451434,    +41.766806,     0.35,    0.44,     +32.2
779, 1699.576212, 1087.119730,   308.218040,    +43.191570,  +6.65,    -9.58,  1699.59, 1087.52,   308.223963,    +43.188317,     0.32,    0.40,     +87.8
780, 1769.540812, 1026.997246,   310.013170,    +43.458880,  +5.34,   -11.02,  1770.04, 1027.41,   310.013252,    +43.450033,     0.53,    0.65,     +39.5
781, 1697.638746,  978.418846,   309.887330,    +42.248550,  +6.53,   -10.19,  1698.14,  978.82,   309.887260,    +42.239925,     0.52,    0.64,     +38.7
782, 1687.390071,  930.525608,   310.485420,    +41.716870,  +5.73,   -11.43,  1687.45,  930.69,   310.486956,    +41.715035,     0.13,    0.18,     +69.1
783, 1603.251041,  903.854109,   309.888790,    +40.579420,  +6.17,   -11.17,  1603.28,  903.98,   309.890131,    +40.578280,     0.09,    0.13,     +76.7
784, 5166.490661,  820.011437,    23.482820,    +59.232040,  +4.17,   -12.58,  5166.32,  819.98,    23.486029,    +59.232290,     0.10,    0.17,    -170.8
785, 5109.363603,  857.454266,    22.576280,    +59.782050,  +6.10,   -10.36,  5110.03,  857.96,    22.558616,    +59.777575,     0.60,    0.83,     +37.0
786, 4847.049845,  834.988569,    16.725060,    +59.858610,  +6.85,   -10.36,  4847.20,  834.57,    16.723747,    +59.864006,     0.33,    0.45,     -69.9
787, 4793.988008,  927.846783,    15.904190,    +61.074820,  +5.66,   -11.27,  4794.31,  927.89,    15.896995,    +61.074628,     0.21,    0.32,      +7.0
788, 4883.422878,  986.471554,    18.291060,    +61.706190,  +6.44,   -10.23,  4883.11,  986.30,    18.299606,    +61.707912,     0.26,    0.35,    -151.7
789, 4793.988008,  968.071079,    16.081050,    +61.580180,  +5.52,   -11.38,  4794.48,  967.92,    16.070533,    +61.582571,     0.33,    0.51,     -17.1
790, 4823.181158, 1178.001280,    17.856550,    +64.202680,  +5.59,   -11.36,  4823.04, 1177.82,    17.862066,    +64.204808,     0.19,    0.23,    -128.4
791, 4811.130986, 1241.264683,    17.922510,    +65.018850,  +5.61,   -10.89,  4811.71, 1240.59,    17.911543,    +65.028486,     0.64,    0.89,     -49.4
792, 4685.562717, 1190.188386,    14.231070,    +64.532280,  +6.47,   -10.42,  4685.94, 1189.72,    14.223613,    +64.538765,     0.43,    0.60,     -51.6
793, 4632.843214, 1164.855638,    12.681720,    +64.247550,  +5.05,   -11.78,  4633.01, 1164.56,    12.679036,    +64.251488,     0.25,    0.34,     -60.5
794, 4637.213500, 1676.241586,    15.129190,    +70.982990,  +6.34,   -10.61,  4636.98, 1676.29,    15.138366,    +70.982053,     0.19,    0.24,    +168.8
795, 4457.487923, 1660.665370,     8.330280,    +70.981840,  +6.41,   -10.16,  4457.42, 1660.64,     8.333675,    +70.982346,     0.07,    0.08,    -157.2
796, 4582.324763,  566.631886,    10.126840,    +56.537330,  +1.70,   -14.02,  4582.20,  566.59,    10.130240,    +56.537919,     0.12,    0.13,    -159.3
797, 4673.215557,  664.835733,    12.276210,    +57.815190,  +3.08,   -13.43,  4672.66,  665.64,    12.287201,    +57.805024,     0.70,    0.98,    +124.8
798, 4727.541089,  757.815971,    13.750650,    +58.972700,  +4.21,   -12.27,  4727.78,  758.03,    13.745214,    +58.970036,     0.23,    0.32,     +42.3
799, 5026.853878,  717.071821,    20.020480,    +58.231610,  +4.49,   -12.17,  5027.27,  717.01,    20.011946,    +58.233117,     0.28,    0.42,      -8.6
800, 4743.734277,  775.053880,    14.166270,    +59.181060,  +4.12,   -12.39,  4743.84,  775.03,    14.164521,    +59.181404,     0.06,    0.11,     -13.1
801, 4894.543075,  599.035866,    16.750720,    +56.934970,  +5.76,   -10.70,  4894.05,  599.24,    16.759932,    +56.932410,     0.34,    0.53,    +157.9
802, 4752.260327,  681.142640,    14.054050,    +57.996560,  +5.44,   -10.98,  4752.22,  680.71,    14.056741,    +58.001954,     0.33,    0.43,     -95.8
803, 4647.955306,  458.892708,    11.321560,    +55.221400,  +5.41,   -11.71,  4647.71,  458.55,    11.327561,    +55.225707,     0.33,    0.42,    -125.8
804, 4750.923084,  545.011214,    13.625090,    +56.319580,  +7.01,    -9.95,  4750.46,  545.44,    13.633808,    +56.314288,     0.43,    0.64,    +137.2
805, 4727.488514,  895.526809,    14.177220,    +60.716740,  +2.26,   -14.01,  4726.89,  895.73,    14.191500,    +60.713852,     0.45,    0.63,    +161.6
806, 4659.957699,  977.767308,    12.818260,    +61.805490,  +5.04,   -11.18,  4660.42,  978.02,    12.806845,    +61.802365,     0.37,    0.52,     +29.1
807, 4478.761154, 1062.682293,     8.249970,    +62.931780,  +4.08,   -12.64,  4478.68, 1062.78,     8.252912,    +62.930477,     0.11,    0.13,    +128.9
808, 4520.884336,  864.101578,     9.113940,    +60.326210,  +5.56,   -10.83,  4520.73,  863.89,     9.118823,    +60.328934,     0.22,    0.26,    -126.4
809, 4403.206875,  983.450594,     6.197940,    +61.831060,  +5.38,   -11.85,  4403.16,  983.19,     6.199801,    +61.834541,     0.22,    0.26,     -99.4
810, 4458.702496,  839.696878,     7.583050,    +59.977550,  +5.94,   -10.94,  4459.10,  839.80,     7.574100,    +59.975884,     0.29,    0.41,     +14.5
811, 4246.080720, 1172.001980,     1.610580,    +64.196170,  +5.58,   -11.63,  4246.22, 1171.90,     1.606455,    +64.197506,     0.13,    0.18,     -36.3
812, 4183.460227,  961.022625,     0.404230,    +61.222800,  +5.35,   -11.46,  4183.16,  960.71,     0.411712,    +61.227736,     0.37,    0.44,    -133.8
813, 4328.267691,  967.013478,     4.237680,    +61.533190,  +5.25,   -11.21,  4328.45,  966.50,     4.233031,    +61.539907,     0.42,    0.55,     -70.6
814, 4214.954994, 1035.480364,     1.056930,    +62.287660,  +5.70,   -11.13,  4214.75, 1035.12,     1.062122,    +62.293015,     0.35,    0.42,    -120.1
815, 4394.167069,  918.230821,     5.971590,    +60.961410,  +6.35,   -10.22,  4394.14,  918.36,     5.972952,    +60.959667,     0.11,    0.13,     +99.4
816, 3874.239252, 1104.169486,   351.209430,    +62.282810,  +4.04,   -11.85,  3873.92, 1104.69,   351.222052,    +62.277182,     0.49,    0.61,    +121.8
817, 3838.401116, 1148.833431,   349.849050,    +62.739780,  +5.43,   -10.01,  3838.05, 1148.90,   349.859242,    +62.740528,     0.28,    0.36,    +169.7
818, 3780.364732, 1277.476292,   346.988360,    +64.222530,  +5.62,   -10.52,  3780.44, 1277.06,   346.981359,    +64.227985,     0.37,    0.43,     -79.7
819, 3829.575307, 1094.006433,   350.059910,    +61.970130,  +5.46,   -10.80,  3829.84, 1094.49,   350.056217,    +61.962643,     0.46,    0.55,     +61.7
820, 4021.068629, 1173.973616,   354.970510,    +63.725430,  +6.81,   -10.35,  4021.07, 1174.03,   354.970734,    +63.724850,     0.04,    0.05,     +91.2
821, 4077.500321, 1051.749526,   357.209050,    +62.214520,  +5.15,   -11.10,  4077.51, 1051.75,   357.208933,    +62.214637,     0.01,    0.01,      +4.5
822, 4106.384788, 1241.905605,   357.162730,    +64.876450,  +6.39,   -10.06,  4106.31, 1241.56,   357.163330,    +64.881522,     0.30,    0.35,    -102.4
823, 3900.449232, 1212.753688,   351.149710,    +63.853410,  +6.16,   -10.51,  3900.67, 1212.85,   351.143741,    +63.851391,     0.20,    0.24,     +24.9
824, 3989.509674, 1064.587067,   354.704610,    +62.134960,  +6.30,   -10.56,  3989.60, 1064.27,   354.700347,    +62.139146,     0.28,    0.33,     -74.8
825, 4217.643478, 1134.391197,     0.857200,    +63.640550,  +6.01,   -10.02,  4217.04, 1134.53,     0.875428,    +63.639808,     0.49,    0.62,    +167.0
826, 2066.178636, 1148.317512,   311.955360,    +47.831870,  +4.80,   -11.62,  2066.64, 1148.47,   311.951240,    +47.825600,     0.41,    0.48,     +18.1
827, 1904.211658, 1225.556718,   308.478520,    +46.693870,  +5.85,   -10.73,  1904.41, 1225.64,   308.477331,    +46.691122,     0.17,    0.21,     +24.3
828, 1978.669397, 1302.581965,   308.106620,    +48.216480,  +7.02,   -10.30,  1978.49, 1302.76,   308.111908,    +48.217333,     0.22,    0.25,    +136.7
829, 1833.819141, 1230.691734,   307.499760,    +45.928560,  +5.81,   -10.30,  1833.76, 1230.92,   307.504227,    +45.927546,     0.20,    0.24,    +104.6
830, 1988.471065, 1101.215727,   311.660800,    +46.531690,  +6.28,   -10.45,  1988.57, 1101.16,   311.658342,    +46.531449,     0.10,    0.11,     -32.5
831, 2014.433708, 1153.250560,   311.151890,    +47.296910,  +5.81,   -10.55,  2014.51, 1153.41,   311.153368,    +47.294801,     0.14,    0.18,     +64.7
832, 2262.120140, 1287.135062,   312.402990,    +51.314300,  +6.43,   -10.17,  2261.99, 1287.53,   312.411925,    +51.312219,     0.36,    0.42,    +108.4
833, 2160.061688, 1305.963456,   310.552620,    +50.340030,  +5.46,   -11.46,  2160.33, 1306.31,   310.554743,    +50.333989,     0.37,    0.44,     +52.1
834, 2200.072024, 1234.929061,   312.407000,    +50.127080,  +5.60,   -10.21,  2200.31, 1234.89,   312.402433,    +50.125004,     0.22,    0.25,     -10.3
835, 2295.711706, 1223.589233,   314.053290,    +51.075020,  +6.67,   -10.45,  2295.59, 1223.82,   314.059092,    +51.074329,     0.22,    0.26,    +118.2
836, 2201.599894, 1136.550042,   314.107910,    +49.195850,  +5.35,   -10.91,  2201.17, 1136.28,   314.109667,    +49.203411,     0.46,    0.51,    -148.0
837, 2311.530327, 1132.606349,   315.858710,    +50.351910,  +5.84,    -9.99,  2311.37, 1132.94,   315.866583,    +50.350499,     0.31,    0.37,    +115.4
838, 2900.160377, 1244.190706,   324.740080,    +57.489040,  +5.63,   -10.64,  2899.79, 1244.65,   324.755736,    +57.487409,     0.51,    0.60,    +129.0
839, 2705.925704, 1361.868166,   318.651480,    +56.883410,  +5.91,   -10.18,  2705.79, 1363.26,   318.680117,    +56.870173,     1.23,    1.40,     +95.4
840, 2517.980981, 1233.650515,   317.564890,    +53.563100,  +5.81,   -11.08,  2518.03, 1233.42,   317.559794,    +53.565206,     0.22,    0.24,     -79.0
841, 2736.754079, 1199.149624,   322.219740,    +55.418700,  +6.07,   -10.18,  2737.14, 1198.75,   322.205177,    +55.419515,     0.50,    0.55,     -46.0
842, 2586.715316, 1206.638189,   319.258550,    +53.997690,  +6.11,   -10.65,  2586.83, 1206.65,   319.256593,    +53.996580,     0.10,    0.11,      +8.0
843, 3590.836641, 1160.947758,   342.844280,    +61.696740,  +5.33,   -11.44,  3590.89, 1160.82,   342.841064,    +61.698276,     0.13,    0.13,     -67.9
844, 3731.581558, 1221.123732,   346.136050,    +63.240670,  +6.09,   -10.34,  3731.91, 1221.16,   346.126409,    +63.238782,     0.28,    0.33,      +5.8
845, 3626.273603, 1241.851012,   342.872790,    +62.972180,  +6.25,   -10.70,  3626.05, 1242.32,   342.884056,    +62.967403,     0.42,    0.51,    +115.3
846, 3704.502370, 1096.091430,   346.619030,    +61.440130,  +6.48,   -10.21,  3705.12, 1096.57,   346.606380,    +61.430881,     0.66,    0.78,     +37.7
847, 3549.382081, 1322.419955,   339.662720,    +63.584470,  +5.16,   -11.81,  3549.58, 1322.97,   339.664236,    +63.576216,     0.50,    0.58,     +70.6
848, 3414.633478, 1261.489626,   336.795340,    +61.912210,  +6.06,   -10.41,  3414.77, 1261.89,   336.796829,    +61.906336,     0.35,    0.42,     +70.4
849, 3459.684689, 1227.666984,   338.471450,    +61.778130,  +6.48,   -10.34,  3459.84, 1227.98,   338.471041,    +61.773218,     0.29,    0.35,     +63.4
850, 3401.624770, 1308.184043,   335.752180,    +62.419360,  +6.02,    -9.88,  3401.58, 1308.82,   335.762455,    +62.411724,     0.54,    0.64,     +93.8
851, 1517.995253, 2890.245057,   271.722820,    +50.822820,  +5.80,   -10.55,  1518.06, 2890.16,   271.720837,    +50.822293,     0.08,    0.11,     -54.8
852, 3316.794695, 1040.849668,   337.292780,    +58.415200,  +3.55,   -13.29,  3316.59, 1041.06,   337.299886,    +58.414120,     0.23,    0.29,    +133.8
853, 3213.024570, 1180.725377,   332.877400,    +59.414490,  +4.88,   -11.81,  3213.26, 1180.87,   332.873411,    +59.411032,     0.24,    0.28,     +30.8
854, 2981.146483, 1106.374617,   328.721480,    +56.611230,  +5.26,   -11.19,  2981.08, 1106.73,   328.728137,    +56.607709,     0.30,    0.37,    +100.3
855, 3298.340729, 1188.213942,   334.857260,    +60.147780,  +6.39,   -10.53,  3298.43, 1188.10,   334.852999,    +60.148766,     0.14,    0.15,     -52.7
856, 3155.937421, 1025.214231,   333.759120,    +57.043590,  +4.01,   -12.75,  3155.76, 1025.16,   333.762103,    +57.045786,     0.16,    0.19,    -163.8
857, 3248.367718, 1079.029203,   335.161540,    +58.409900,  +5.92,    -9.96,  3248.21, 1079.19,   335.167025,    +58.409269,     0.18,    0.22,    +135.0
858, 3413.715248, 1030.349247,   339.772450,    +58.927490,  +6.84,   -10.26,  3413.46, 1030.75,   339.783161,    +58.924187,     0.39,    0.48,    +123.0
859, 3090.209210, 1145.579017,   330.519050,    +58.000370,  +5.52,   -10.71,  3089.84, 1146.11,   330.535223,    +57.997255,     0.55,    0.64,    +125.3
860, 3411.250440, 1227.739280,   337.171620,    +61.455540,  +6.91,    -9.49,  3411.02, 1228.25,   337.184323,    +61.450728,     0.46,    0.56,    +114.1
861, 4456.187569, 1330.736332,     7.855130,    +66.519620,  +6.23,   -10.50,  4456.08, 1330.94,     7.859067,    +66.516942,     0.19,    0.23,    +118.1
862, 4544.509852, 1304.718915,    10.514260,    +66.147590,  +5.26,   -10.76,  4544.01, 1304.54,    10.530724,    +66.149754,     0.42,    0.53,    -160.8
863, 4222.615015, 1329.281967,     0.453780,    +66.306030,  +6.94,    -9.38,  4222.79, 1328.94,     0.447116,    +66.310563,     0.32,    0.38,     -62.3
864, 4219.460060, 1368.455980,     0.220330,    +66.848010,  +6.10,   -10.31,  4219.66, 1368.81,     0.215067,    +66.843023,     0.32,    0.40,     +60.3
865, 2672.273275, 1293.131646,   319.309360,    +55.798000,  +5.20,   -10.73,  2672.57, 1293.34,   319.307392,    +55.792890,     0.31,    0.36,     +35.8
866, 2673.471446, 1260.267541,   319.928230,    +55.450070,  +5.87,    -9.65,  2673.50, 1259.92,   319.921306,    +55.453759,     0.32,    0.35,     -86.1
867, 2459.512426, 1267.627731,   315.948440,    +53.285900,  +5.39,   -10.83,  2459.36, 1267.38,   315.946300,    +53.290249,     0.27,    0.29,    -121.3
868, 2504.529404, 1165.269736,   318.503810,    +52.711950,  +6.41,    -9.97,  2504.18, 1165.34,   318.510756,    +52.714989,     0.31,    0.35,    +168.6
869, 5044.941684,   96.454398,    17.642980,    +51.013330,  +6.70,   -10.34,  5044.59,   96.05,    17.652048,    +51.017112,     0.41,    0.54,    -130.5
870, 4485.316264,  413.263871,     7.943160,    +54.522290,  +4.78,   -12.44,  4485.14,  412.97,     7.947656,    +54.526037,     0.27,    0.34,    -121.6
871, 4474.190395,  507.619799,     7.766550,    +55.702610,  +5.95,   -10.62,  4474.43,  507.52,     7.762309,    +55.703570,     0.15,    0.26,     -23.7
872, 4544.582913,  443.432093,     9.193780,    +54.957370,  +5.98,    -9.95,  4544.89,  442.95,     9.188597,    +54.963077,     0.39,    0.57,     -57.8
873, 4411.714362,  457.767347,     6.423960,    +54.994210,  +5.84,    -9.15,  4411.52,  457.65,     6.428861,    +54.995885,     0.20,    0.23,    -148.3
874, 4246.110081,  371.755821,     3.033740,    +53.623880,  +6.73,   -10.18,  4246.18,  372.08,     3.033598,    +53.619443,     0.27,    0.33,     +78.6
875, 4491.735035,  355.922854,     8.047390,    +53.815100,  +6.07,    -9.89,  4491.77,  355.72,     8.047378,    +53.817479,     0.14,    0.21,     -80.0
876, 4159.575691,  840.781495,     0.128700,    +59.559680,  +5.62,   -10.90,  4159.42,  840.58,     0.132464,    +59.562795,     0.22,    0.26,    -127.4
877, 4422.581990,  585.815063,     6.664440,    +56.641210,  +6.58,   -10.30,  4422.64,  585.54,     6.664102,    +56.644561,     0.20,    0.28,     -78.9
878, 4353.847655,  586.082511,     5.142340,    +56.556920,  +6.28,   -10.37,  4354.03,  585.99,     5.139023,    +56.557769,     0.12,    0.21,     -27.1
879, 4089.882277,  562.060246,   359.285300,    +55.705710,  +5.30,   -11.54,  4090.16,  561.87,   359.279225,    +55.707450,     0.23,    0.33,     -34.9
880, 4110.850261,  561.846287,   359.752250,    +55.754930,  +4.91,   -12.12,  4111.00,  561.52,   359.748699,    +55.758747,     0.26,    0.36,     -65.6
881, 4245.644443,  646.574059,     2.623670,    +57.165490,  +6.77,   -10.47,  4245.65,  646.61,     2.624225,    +57.164896,     0.04,    0.04,     +75.9
882, 4253.988845,  677.812076,     2.782730,    +57.587940,  +6.03,   -10.42,  4254.62,  677.57,     2.768334,    +57.589967,     0.48,    0.68,     -21.2
883, 4208.843492,  748.846470,     1.565890,    +58.436730,  +5.77,   -10.69,  4208.70,  748.53,     1.569301,    +58.441201,     0.29,    0.35,    -114.6
884, 4078.970367,  700.919650,   358.595970,    +57.499380,  +3.81,   -12.34,  4078.87,  700.44,   358.597194,    +57.506062,     0.40,    0.49,    -101.8
885, 3853.815857,  833.663835,   352.508080,    +58.548920,  +4.98,   -12.03,  3853.60,  833.26,   352.510889,    +58.555333,     0.39,    0.46,    -117.9
886, 4018.631164,  799.564117,   356.764390,    +58.651990,  +4.28,   -11.42,  4018.54,  799.61,   356.767116,    +58.651754,     0.09,    0.10,    +153.9
887, 4052.062261,  891.833944,   357.224860,    +59.978970,  +6.34,   -10.60,  4052.17,  891.44,   357.220576,    +59.984081,     0.33,    0.41,     -74.3
888, 4015.288055, 1024.889709,   355.631060,    +61.679360,  +5.73,   -10.73,  4015.48, 1024.95,   355.626173,    +61.678085,     0.16,    0.20,     +18.5
889, 3948.760172,  711.306021,   355.477340,    +57.259950,  +5.69,   -10.17,  3949.10,  711.27,   355.469352,    +57.259472,     0.26,    0.34,      -6.8
890, 3814.032852,  963.376491,   350.635550,    +60.133490,  +4.71,   -11.22,  3814.04,  963.04,   350.632650,    +60.138083,     0.29,    0.33,     -88.1
891, 3914.994764,  954.350095,   353.336440,    +60.410930,  +6.68,   -10.17,  3915.18,  955.15,   353.336433,    +60.399728,     0.67,    0.82,     +77.2
892, 3669.944825,  787.863233,   348.320730,    +57.168350,  +5.01,   -10.97,  3668.64,  788.71,   348.358004,    +57.163461,     1.25,    1.55,    +146.9
893, 3659.469059,  961.929606,   346.653410,    +59.419760,  +4.85,   -11.95,  3659.25,  962.00,   346.659359,    +59.420090,     0.18,    0.23,    +162.0
894, 3684.314323,  945.366096,   347.433910,    +59.332690,  +5.50,   -11.48,  3684.52,  946.20,   347.435617,    +59.320799,     0.72,    0.86,     +76.4
895, 3541.052669,  821.465421,   345.021250,    +56.945370,  +4.17,   -11.67,  3540.77,  820.99,   345.023387,    +56.953261,     0.48,    0.55,    -121.0
896, 3604.571753, 1012.691295,   344.787520,    +59.814650,  +6.45,   -10.62,  3604.94, 1012.78,   344.778480,    +59.811655,     0.33,    0.38,     +13.7
897, 3345.146442,  899.359877,   339.658010,    +56.795630,  +4.19,   -11.70,  3345.15,  899.24,   339.656373,    +56.797343,     0.12,    0.12,     -90.3
898, 3418.026233,  794.386233,   342.442980,    +55.902780,  +4.80,   -11.39,  3418.50,  794.28,   342.430727,    +55.901568,     0.42,    0.49,     -13.0
899, 3287.644955,  962.878961,   337.577930,    +57.225450,  +6.38,   -10.13,  3287.58,  963.18,   337.582793,    +57.222238,     0.25,    0.31,    +102.0
900, 3470.178744,  969.230869,   341.846830,    +58.483030,  +6.31,    -9.80,  3469.81,  969.62,   341.859751,    +58.480411,     0.43,    0.54,    +133.8
901, 3202.061348,  756.609094,   338.077990,    +54.037030,  +5.85,   -10.09,  3202.43,  756.83,   338.072318,    +54.031908,     0.37,    0.43,     +31.3
902, 4273.801292,   79.980379,     3.890460,    +50.050300,  +6.51,    -9.93,  4273.37,   80.28,     3.899358,    +50.047395,     0.38,    0.53,    +144.9
903, 4431.863518,   49.491219,     6.801870,    +49.985730,  +6.91,   -10.02,  4431.07,   49.59,     6.816491,    +49.985895,     0.56,    0.80,    +173.0
904, 4500.330404,  185.622645,     8.125000,    +51.728260,  +6.35,   -10.29,  4500.44,  185.14,     8.123454,    +51.733953,     0.35,    0.50,     -76.7
905, 4487.492863,  277.625024,     7.921490,    +52.839530,  +4.97,   -11.39,  4487.42,  277.35,     7.923475,    +52.842974,     0.22,    0.29,    -103.9
906, 4392.187824,  222.523593,     6.065220,    +52.019910,  +5.65,   -11.27,  4392.30,  222.23,     6.063642,    +52.023254,     0.21,    0.32,     -69.7
907, 4403.554397,  304.095469,     6.276710,    +53.046790,  +5.76,   -11.10,  4403.71,  303.62,     6.274264,    +53.052375,     0.35,    0.50,     -72.2
908, 4042.164240,  341.872608,   358.885930,    +52.735580,  +5.95,   -10.24,  4042.13,  342.15,   358.888152,    +52.731967,     0.23,    0.28,     +97.2
909, 3967.278583,  272.335927,   357.592640,    +51.621660,  +6.26,   -10.16,  3967.99,  272.29,   357.578830,    +51.619801,     0.53,    0.72,      -3.7
910, 3903.802591,  408.878462,   355.773600,    +53.152600,  +6.65,   -10.29,  3903.67,  408.98,   355.777365,    +53.151751,     0.14,    0.17,    +143.9
911, 3803.567069,  370.468539,   353.863240,    +52.291030,  +6.35,   -10.66,  3803.93,  370.34,   353.855524,    +52.291261,     0.28,    0.39,     -19.7
912, 3958.916006,  598.608960,   356.201650,    +55.799690,  +5.92,   -10.62,  3958.93,  598.27,   356.200203,    +55.804085,     0.27,    0.34,     -86.9
913, 3880.179087,  624.626377,   354.301090,    +55.876580,  +6.16,    -9.65,  3880.60,  624.39,   354.290653,    +55.878273,     0.37,    0.48,     -29.5
914, 4086.377751,  113.072610,     0.330210,    +49.981560,  +5.69,   -10.63,  4086.45,  112.69,     0.328801,    +49.985840,     0.26,    0.39,     -79.6
915, 4050.218677,  158.859841,   359.528400,    +50.447680,  +6.29,   -10.08,  4050.04,  158.73,   359.532258,    +50.449628,     0.19,    0.22,    -143.6
916, 3817.352550,  222.849479,   354.784720,    +50.471730,  +5.38,   -11.64,  3817.33,  222.90,   354.785963,    +50.471006,     0.06,    0.06,    +112.8
917, 3779.343466,  779.266827,   351.032970,    +57.535510,  +6.66,    -9.88,  3779.17,  779.40,   351.037935,    +57.534566,     0.17,    0.22,    +141.4
918, 2141.407761, 1029.890151,   314.956480,    +47.520950,  +4.67,   -12.37,  2141.07, 1029.94,   314.962109,    +47.524283,     0.30,    0.34,    +170.8
919, 2104.671521, 1059.605372,   313.957510,    +47.417660,  +5.33,   -11.15,  2104.96, 1059.64,   313.953712,    +47.414420,     0.25,    0.29,      +6.9
920, 2742.070927, 1071.155059,   324.411720,    +54.042200,  +5.63,   -10.90,  2742.01, 1071.09,   324.411607,    +54.043611,     0.08,    0.08,    -133.1
921, 2638.129895, 1062.864342,   322.584710,    +52.958000,  +5.98,   -11.04,  2638.00, 1062.95,   322.588235,    +52.958551,     0.13,    0.16,    +147.3
922, 2631.835091, 1037.838657,   322.864430,    +52.619860,  +5.68,   -10.85,  2631.56, 1037.84,   322.869155,    +52.622746,     0.24,    0.27,    -179.4
923, 2614.485997,  969.056408,   323.614430,    +51.698460,  +6.17,   -10.90,  2614.40,  969.11,   323.616497,    +51.698964,     0.08,    0.10,    +150.7
924, 2926.201806, 1077.863062,   328.001920,    +55.791970,  +6.59,   -11.52,  2926.13, 1077.76,   328.001451,    +55.794008,     0.12,    0.13,    -122.9
925, 2801.214634, 1095.549926,   325.180450,    +54.872150,  +5.55,   -10.48,  2801.22, 1095.60,   325.181011,    +54.871724,     0.03,    0.05,     +88.5
926, 2804.987831, 1065.246432,   325.733550,    +54.561880,  +6.25,   -10.19,  2805.07, 1065.29,   325.732399,    +54.560827,     0.07,    0.09,     +29.1
927, 3185.243422,  920.662325,   335.779230,    +55.963230,  +5.35,   -10.52,  3185.08,  920.64,   335.782168,    +55.964870,     0.14,    0.16,    -172.3
928, 3297.505878,  910.222162,   338.419370,    +56.624740,  +5.20,   -11.16,  3297.02,  910.81,   338.436966,    +56.620687,     0.63,    0.76,    +129.2
929, 3298.856958,  865.882177,   338.966640,    +56.070570,  +6.32,   -10.03,  3298.69,  866.35,   338.975367,    +56.065967,     0.40,    0.50,    +109.8
930, 3063.674178,  924.691384,   333.088350,    +55.097680,  +6.43,   -10.76,  3063.74,  924.77,   333.087704,    +55.096471,     0.08,    0.10,     +50.3
931, 2955.741319,  847.771949,   331.856610,    +53.307440,  +5.94,   -10.99,  2955.56,  847.86,   331.861171,    +53.308065,     0.17,    0.20,    +153.9
932, 2890.643833,  855.909135,   330.460780,    +52.882250,  +5.84,   -10.56,  2891.25,  856.42,   330.455368,    +52.871333,     0.68,    0.80,     +40.1
933, 2200.769484,  978.871512,   316.650390,    +47.648400,  +3.74,   -12.44,  2200.69,  978.55,   316.646278,    +47.652668,     0.31,    0.33,    -103.3
934, 2082.009105,  953.870034,   315.295530,    +46.155770,  +5.52,   -11.59,  2081.79,  953.72,   315.296194,    +46.159730,     0.24,    0.26,    -146.1
935, 1967.732311,  978.828164,   313.327360,    +45.181670,  +4.96,   -11.51,  1968.12,  978.91,   313.323233,    +45.176916,     0.33,    0.40,     +12.5
936, 2079.552596,  924.588448,   315.702580,    +45.848890,  +6.57,   -10.38,  2079.20,  924.72,   315.709378,    +45.851544,     0.33,    0.37,    +159.4
937, 1980.899199,  937.067513,   314.144910,    +44.924720,  +5.94,   -10.57,  1980.77,  936.91,   314.144193,    +44.927828,     0.19,    0.20,    -130.8
938, 2655.138107,  889.378087,   325.523600,    +51.189620,  +4.73,   -12.11,  2654.84,  889.40,   325.529075,    +51.192330,     0.26,    0.30,    +175.7
939, 2726.269078,  926.747877,   326.301660,    +52.267580,  +5.37,   -10.10,  2726.49,  926.94,   326.300043,    +52.263522,     0.25,    0.30,     +41.1
940, 2853.024937,  914.858374,   328.896310,    +53.243230,  +6.01,   -10.71,  2852.57,  914.92,   328.905869,    +53.246711,     0.40,    0.46,    +172.8
941, 2863.666416,  970.701791,   328.332560,    +53.997180,  +6.37,   -10.27,  2864.27,  970.71,   328.320269,    +53.992083,     0.53,    0.60,      +0.3
942, 2423.088693,  875.410199,   321.715090,    +48.835170,  +5.24,   -11.41,  2422.73,  875.34,   321.719631,    +48.839641,     0.32,    0.36,    -168.3
943, 2393.764118,  966.301027,   319.869790,    +49.510290,  +5.81,   -11.11,  2393.99,  966.46,   319.868350,    +49.506616,     0.23,    0.27,     +35.2
944, 2408.656703,  940.968280,   320.501740,    +49.388850,  +5.09,   -11.03,  2408.62,  940.89,   320.500920,    +49.390291,     0.09,    0.09,    -115.0
945, 2483.273161,  909.954855,   322.202110,    +49.795100,  +6.60,   -10.20,  2482.94,  910.36,   322.213550,    +49.794216,     0.45,    0.52,    +129.5
946, 2525.340876,  889.074529,   323.235800,    +49.977630,  +5.79,   -11.28,  2525.39,  889.46,   323.240357,    +49.973192,     0.32,    0.39,     +82.6
947, 1925.555980,  942.479450,   313.311480,    +44.387260,  +4.86,   -11.99,  1925.40,  942.66,   313.316204,    +44.387535,     0.20,    0.24,    +131.1
948, 2021.666890,  877.689028,   315.600830,    +44.790980,  +4.80,   -10.75,  2021.48,  877.52,   315.600737,    +44.794828,     0.23,    0.25,    -138.0
949, 1971.154926,  899.337012,   314.581100,    +44.471710,  +5.03,   -11.30,  1971.21,  899.48,   314.582406,    +44.470017,     0.12,    0.16,     +70.0
950, 1888.708347,  874.157796,   313.860350,    +43.367220,  +5.92,   -10.46,  1888.98,  874.13,   313.856092,    +43.364849,     0.23,    0.28,      -6.3
951, 1821.461416,  848.057389,   313.359960,    +42.410200,  +6.69,   -10.44,  1820.86,  848.16,   313.368998,    +42.415938,     0.53,    0.61,    +170.6
952, 2289.335198,  919.844666,   318.904900,    +47.974000,  +6.51,   -10.77,  2289.29,  920.17,   318.910388,    +47.971402,     0.27,    0.33,     +98.5
953, 2255.435375,  844.552669,   319.512120,    +46.857300,  +7.08,   -10.16,  2255.45,  844.26,   319.507350,    +46.860448,     0.27,    0.30,     -87.3
954, 3061.479521,  691.945139,   335.890100,    +52.229050,  +3.89,   -12.64,  3061.42,  691.74,   335.888663,    +52.232286,     0.20,    0.22,    -106.0
955, 3270.666606,  705.571087,   340.076700,    +53.845930,  +5.42,   -10.95,  3270.58,  705.41,   340.076591,    +53.848745,     0.17,    0.18,    -117.8
956, 2990.279146,  632.067735,   335.164670,    +50.980810,  +5.75,   -10.71,  2990.63,  632.15,   335.158544,    +50.977501,     0.30,    0.36,     +12.7
957, 3127.690112,  668.723454,   337.472830,    +52.416610,  +5.98,   -10.68,  3127.08,  668.68,   337.484562,    +52.421622,     0.52,    0.61,    -176.3
958, 3274.312987,  598.098823,   341.204660,    +52.517210,  +5.57,   -10.40,  3274.04,  598.22,   341.211276,    +52.517556,     0.24,    0.30,    +155.2
959, 3508.692403,  515.608936,   346.791900,    +52.816600,  +5.56,   -10.93,  3507.90,  515.80,   346.809956,    +52.818499,     0.66,    0.82,    +166.8
960, 3617.364134,  505.053625,   349.176260,    +53.213480,  +5.27,   -11.47,  3616.73,  504.57,   349.186641,    +53.222788,     0.67,    0.80,    -142.8
961, 3707.324176,  535.759986,   350.910090,    +54.030970,  +6.80,    -9.20,  3706.59,  536.20,   350.928935,    +54.028584,     0.68,    0.86,    +149.3
962, 3756.262439,  492.339272,   352.216810,    +53.666820,  +6.35,    -9.85,  3755.24,  492.24,   352.238375,    +53.672417,     0.84,    1.02,    -174.2
963, 3707.564070,  454.676001,   351.400420,    +52.979470,  +5.79,   -10.13,  3707.08,  454.74,   351.411221,    +52.980815,     0.40,    0.49,    +172.7
964, 3536.634557,  203.278865,   349.436030,    +49.015300,  +3.72,   -11.72,  3536.44,  203.33,   349.440367,    +49.015581,     0.17,    0.20,    +165.9
965, 3545.539402,  148.314479,   349.923150,    +48.380940,  +5.69,   -10.32,  3545.51,  148.55,   349.925507,    +48.378034,     0.20,    0.24,     +97.6
966, 3582.233503,  167.659486,   350.512650,    +48.795140,  +6.79,    -9.62,  3582.45,  168.00,   350.510864,    +48.789787,     0.33,    0.41,     +58.0
967, 3685.560408,  158.294046,   352.530890,    +49.133140,  +5.38,   -10.98,  3685.85,  158.15,   352.525155,    +49.133536,     0.23,    0.32,     -26.1
968, 4614.642297,  213.552412,    10.302960,    +52.197670,  +6.72,   -10.45,  4614.81,  213.12,    10.300520,    +52.202835,     0.32,    0.47,     -68.9
969, 4633.115244,  223.692881,    10.658290,    +52.337150,  +6.90,   -10.26,  4633.00,  223.32,    10.661038,    +52.341867,     0.30,    0.39,    -106.3
970, 5126.841412, 1078.181570,    24.552650,    +62.351780,  +6.73,    -9.62,  5127.02, 1077.74,    24.551648,    +62.357775,     0.36,    0.48,     -67.7
971, 1998.417209,  812.490530,   316.232760,    +43.927850,  +2.87,   -13.33,  1998.20,  812.58,   316.236959,    +43.929512,     0.21,    0.24,    +157.5
972, 1761.210570,  680.261262,   314.980320,    +40.258820,  +6.28,   -10.09,  1760.84,  680.04,   314.981819,    +40.264844,     0.37,    0.43,    -149.4
973, 1867.573819,  786.679757,   314.852580,    +42.324470,  +6.52,   -10.31,  1867.03,  786.25,   314.853294,    +42.334323,     0.59,    0.69,    -141.4
974, 1839.477499,  776.546658,   314.628970,    +41.939920,  +6.21,   -10.73,  1838.82,  776.25,   314.633036,    +41.949687,     0.61,    0.72,    -155.6
975, 1785.894898,  752.288633,   314.293420,    +41.167140,  +3.92,   -13.08,  1785.62,  751.94,   314.291852,    +41.173384,     0.38,    0.44,    -128.5
976, 1869.416201,  709.146195,   315.967230,    +41.628170,  +6.11,   -11.02,  1869.15,  709.13,   315.970443,    +41.631268,     0.24,    0.27,    -177.6
977, 1723.100390,  727.877076,   313.846300,    +40.300030,  +7.02,   -10.35,  1722.73,  727.77,   313.849263,    +40.304986,     0.33,    0.38,    -164.4
978, 1794.953275,  719.586358,   314.867770,    +40.960240,  +6.42,    -9.95,  1794.65,  719.10,   314.864760,    +40.968073,     0.49,    0.57,    -122.4
979, 2615.414241,  754.122009,   326.698360,    +49.309570,  +4.30,   -12.72,  2615.01,  754.00,   326.703507,    +49.314794,     0.37,    0.42,    -162.9
980, 2327.627291,  570.882818,   324.366140,    +44.696550,  +6.08,   -11.01,  2327.14,  570.62,   324.370154,    +44.704119,     0.49,    0.56,    -151.6
981, 2335.543775,  647.408827,   323.495220,    +45.591840,  +3.51,   -13.06,  2335.73,  647.82,   323.497479,    +45.586039,     0.36,    0.45,     +65.3
982, 2418.786801,  592.233335,   325.534810,    +45.765700,  +5.21,   -10.46,  2419.04,  592.31,   325.531625,    +45.762847,     0.22,    0.26,     +17.6
983, 2310.834750,  777.431075,   321.331450,    +46.714340,  +5.41,   -11.36,  2310.82,  777.42,   321.331344,    +46.714791,     0.03,    0.01,    -151.8
984, 2624.737847,  669.312016,   327.980770,    +48.437110,  +5.98,    -9.48,  2624.48,  668.92,   327.979966,    +48.444066,     0.42,    0.47,    -123.2
985, 2488.401603,  635.688550,   326.105900,    +46.862830,  +6.38,   -10.24,  2488.45,  635.68,   326.104750,    +46.862735,     0.05,    0.05,     -10.3
986, 2338.691104,  735.251455,   322.362290,    +46.540580,  +4.74,   -11.88,  2338.78,  735.07,   322.358196,    +46.541964,     0.19,    0.20,     -65.3
987, 2488.581380,  697.802469,   325.292390,    +47.545180,  +6.72,   -10.15,  2488.64,  697.94,   325.293080,    +47.543447,     0.11,    0.15,     +68.3
988, 2341.521002,  667.333898,   323.324520,    +45.854010,  +5.27,   -10.61,  2341.54,  667.48,   323.325882,    +45.852561,     0.10,    0.14,     +81.5
989, 1703.096192,  567.645733,   315.770170,    +38.657410,  +5.55,   -10.49,  1702.94,  567.52,   315.770301,    +38.660188,     0.17,    0.20,    -141.3
990, 1977.294401,  535.979798,   319.730540,    +41.040520,  +6.00,   -10.98,  1976.84,  535.77,   319.733924,    +41.047135,     0.43,    0.50,    -155.7
991, 1746.037119,  533.580864,   316.730270,    +38.742060,  +5.21,   -12.16,  1743.66,  532.63,   316.747485,    +38.774290,     2.09,    2.56,    -158.1
992, 1782.740816,  416.512862,   318.697880,    +38.045320,  +3.49,   -13.16,  1782.62,  416.09,   318.694058,    +38.050395,     0.35,    0.43,    -105.6
993, 1878.698195,  462.332510,   319.353970,    +39.394680,  +4.11,   -12.90,  1878.59,  462.47,   319.357019,    +39.394497,     0.14,    0.18,    +126.8
994, 1961.941220,  479.125051,   320.255930,    +40.345070,  +6.06,   -10.62,  1961.91,  478.82,   320.252345,    +40.348499,     0.26,    0.31,     -95.7
995, 1838.034586,  380.601488,   319.842420,    +38.237470,  +5.59,   -10.99,  1838.07,  380.60,   319.841823,    +38.237214,     0.03,    0.04,      -1.8
996, 3412.941106,  515.617089,   344.803520,    +52.302980,  +6.97,   -10.01,  3412.79,  515.89,   344.808741,    +52.300464,     0.24,    0.31,    +118.2
997, 3421.882798,  539.789136,   344.793090,    +52.654530,  +5.53,   -10.93,  3421.58,  539.66,   344.798259,    +52.657992,     0.28,    0.33,    -157.5
998, 3353.831965,   64.557931,   346.913610,    +46.387230,  +4.60,   -11.65,  3354.13,   64.60,   346.908816,    +46.385038,     0.24,    0.30,      +7.4
999, 3419.734605,   94.578085,   347.911380,    +47.098700,  +6.84,   -10.46,  3419.77,   94.85,   347.912793,    +47.095107,     0.22,    0.27,     +82.9
1000, 2896.418070,  679.845174,   332.791220,    +50.823390,  +5.31,   -11.48,  2895.96,  679.73,   332.798327,    +50.828659,     0.42,    0.48,    -165.7
1001, 2786.949893,  665.259653,   330.930230,    +49.771660,  +6.72,    -9.98,  2786.95,  665.12,   330.928269,    +49.773613,     0.14,    0.14,     -91.4
1002, 2830.552925,  637.163332,   332.067860,    +49.796990,  +5.53,   -11.01,  2830.29,  637.14,   332.072088,    +49.799597,     0.23,    0.26,    -174.5
1003, 2862.641073,  579.742437,   333.327190,    +49.374540,  +6.63,    -9.55,  2862.20,  579.81,   333.335814,    +49.377480,     0.38,    0.45,    +171.9
1004, 2814.739149,  552.260244,   332.770070,    +48.677380,  +6.66,   -10.68,  2814.55,  552.31,   332.773905,    +48.678572,     0.17,    0.20,    +165.8
1005, 2747.338687,  560.397429,   331.463410,    +48.231490,  +6.31,   -10.73,  2746.96,  560.52,   331.471251,    +48.233396,     0.33,    0.39,    +162.3
1006, 2893.474903,  538.582475,   334.368010,    +49.126960,  +5.89,   -10.17,  2893.46,  538.51,   334.367124,    +49.128182,     0.08,    0.08,     -97.5
1007, 3522.634872,  697.450408,   345.682900,    +55.236380,  +6.50,   -10.70,  3522.80,  697.30,   345.677692,    +55.237577,     0.19,    0.22,     -41.0
1008, 1822.942935,  228.855100,   321.445940,    +36.667390,  +5.97,   -11.05,  1822.55,  228.52,   321.447040,    +36.674029,     0.40,    0.52,    -139.6
1009, 1837.528457,  287.389101,   320.951620,    +37.351480,  +5.64,   -10.62,  1837.28,  287.18,   320.952363,    +37.355739,     0.26,    0.33,    -140.8
1010, 1862.093545,  238.450838,   321.839030,    +37.116800,  +5.37,   -11.80,  1862.08,  238.36,   321.838188,    +37.117734,     0.07,    0.09,    -100.9
1011, 2010.635567,  248.046576,   323.694020,    +38.534050,  +4.34,   -11.70,  2010.42,  247.46,   323.690104,    +38.541758,     0.50,    0.63,    -109.9
1012, 2123.289530,  334.983961,   324.237400,    +40.413520,  +4.94,   -12.01,  2123.26,  335.16,   324.239823,    +40.412135,     0.14,    0.18,     +99.9
1013, 2111.390815,  256.682740,   324.974010,    +39.514950,  +6.84,   -10.48,  2111.10,  256.56,   324.976582,    +39.518769,     0.26,    0.31,    -157.3
1014, 1497.054434,  175.409147,   318.121220,    +33.239350,  +6.43,    -9.03,  1496.76,  175.36,   318.124095,    +33.242121,     0.22,    0.30,    -171.4
1015, 1694.204303,  353.626475,   318.360110,    +36.633260,  +5.95,   -11.10,  1693.93,  353.57,   318.362740,    +36.636376,     0.23,    0.28,    -168.4
1016, 1642.814137,  313.339729,   318.222360,    +35.797660,  +6.70,    -9.65,  1643.06,  313.71,   318.223795,    +35.791958,     0.35,    0.45,     +56.7
1017, 2090.711323,  152.103075,   325.856890,    +38.283590,  +5.70,   -10.98,  2090.39,  151.30,   325.852432,    +38.294308,     0.68,    0.87,    -111.4
1018, 2162.679357,  127.154157,   327.122330,    +38.648580,  +6.14,   -10.73,  2162.46,  126.55,   327.118960,    +38.656481,     0.50,    0.64,    -110.0
1019, 2218.718466,   99.518432,   328.200210,    +38.835510,  +6.58,    -9.26,  2218.35,   98.94,   328.199369,    +38.844468,     0.54,    0.69,    -122.4
1020, 2231.576755,  157.092859,   327.770750,    +39.536660,  +6.24,   -10.64,  2231.23,  157.01,   327.774777,    +39.540460,     0.29,    0.36,    -166.2
1021, 1994.521224,  619.605362,   318.863490,    +42.026380,  +6.11,   -10.48,  1994.24,  619.81,   318.869821,    +42.027389,     0.29,    0.34,    +144.1
1022, 2045.459393,  636.191710,   319.346600,    +42.683570,  +6.22,   -10.52,  2044.93,  636.18,   319.353741,    +42.689093,     0.46,    0.53,    -179.1
1023, 2120.981392,  844.998341,   317.494300,    +45.502560,  +6.68,   -10.62,  2120.90,  844.98,   317.495108,    +45.503822,     0.08,    0.09,    -170.0
1024, 2154.468521,  814.262502,   318.433250,    +45.537050,  +6.53,   -10.16,  2154.39,  814.15,   318.432536,    +45.539214,     0.13,    0.14,    -124.0
1025, 2259.574476,  535.601726,   323.786000,    +43.703300,  +6.87,   -10.18,  2259.56,  535.20,   323.780893,    +43.707900,     0.35,    0.41,     -92.0
1026, 2338.575802,  536.230592,   324.974870,    +44.432140,  +6.77,   -10.20,  2338.22,  536.08,   324.978341,    +44.437264,     0.34,    0.39,    -157.1
1027, 3175.576174,  398.405640,   341.072170,    +49.412080,  +6.09,    -9.51,  3175.44,  398.69,   341.077186,    +49.409688,     0.24,    0.31,    +116.2
1028, 3221.482184,  389.040200,   342.033500,    +49.582710,  +5.85,   -10.00,  3221.20,  389.14,   342.039611,    +49.583386,     0.24,    0.29,    +160.6
1029, 3274.297125,  451.220581,   342.542060,    +50.676920,  +5.64,   -10.40,  3274.45,  451.04,   342.537366,    +50.678474,     0.20,    0.24,     -50.7
1030, 3295.177450,  420.053624,   343.217700,    +50.412280,  +6.49,   -10.73,  3295.25,  419.73,   343.213405,    +50.416057,     0.28,    0.34,     -76.9
1031, 3363.959699,  410.534652,   344.647340,    +50.697960,  +6.60,    -9.86,  3363.76,  410.65,   344.652219,    +50.697867,     0.19,    0.23,    +151.4
1032, 3402.649714,  405.007507,   345.453240,    +50.850080,  +6.55,   -10.16,  3402.21,  405.58,   345.466361,    +50.845432,     0.57,    0.72,    +127.5
1033, 2975.423607,  516.559784,   336.129130,    +49.476390,  +4.48,   -12.20,  2975.33,  516.64,   336.131568,    +49.476370,     0.10,    0.12,    +140.7
1034, 3170.984744,  573.558466,   339.343410,    +51.545120,  +4.49,   -12.11,  3171.07,  573.93,   339.345155,    +51.540145,     0.31,    0.38,     +77.0
1035, 3180.772397,  537.670407,   339.892580,    +51.155640,  +6.55,   -10.00,  3180.66,  537.36,   339.891733,    +51.160394,     0.29,    0.33,    -110.7
1036, 2170.298862,  478.849945,   323.166490,    +42.295540,  +6.31,   -10.14,  2169.84,  478.93,   323.174002,    +42.299267,     0.40,    0.47,    +170.7
1037, 2288.806224,  468.774421,   325.046290,    +43.273840,  +4.20,   -11.73,  2288.43,  468.91,   325.053468,    +43.276006,     0.34,    0.40,    +159.9
1038, 2220.676486,  323.398992,   325.776960,    +41.154970,  +4.61,   -11.53,  2220.80,  323.02,   325.770620,    +41.157988,     0.34,    0.40,     -72.2
1039, 2414.750283,  422.235092,   327.545370,    +43.888180,  +6.46,    -9.88,  2414.42,  422.05,   327.548236,    +43.893272,     0.33,    0.38,    -150.9
1040, 3293.153695,  280.627444,   344.268760,    +48.684070,  +5.35,   -11.11,  3292.65,  281.34,   344.283742,    +48.678349,     0.69,    0.87,    +125.4
1041, 3314.264318,  356.817603,   344.108330,    +49.733540,  +4.00,   -11.57,  3314.47,  356.04,   344.098196,    +49.742131,     0.65,    0.81,     -75.2
1042, 3407.534890,  339.353360,   346.045760,    +50.052090,  +4.12,   -12.31,  3407.44,  339.62,   346.049592,    +50.049295,     0.22,    0.29,    +108.8
1043, 3533.239055,  332.828258,   348.559940,    +50.617890,  +6.33,   -10.09,  3532.42,  332.99,   348.577485,    +50.619960,     0.68,    0.84,    +168.9
1044, 3485.260366,  255.102782,   348.137510,    +49.406210,  +4.34,   -12.42,  3485.36,  255.09,   348.135721,    +49.405935,     0.07,    0.10,     -10.1
1045, 3428.453598,  269.688303,   346.939100,    +49.295780,  +5.44,   -11.54,  3428.27,  269.97,   346.944667,    +49.293323,     0.26,    0.33,    +123.2
1046, 3504.451842,  355.858029,   347.848170,    +50.771360,  +6.57,    -9.99,  3504.40,  356.30,   347.852322,    +50.766110,     0.35,    0.45,     +96.8
1047, 3027.373756,  476.250456,   337.527100,    +49.356410,  +5.71,    -9.94,  3027.25,  475.78,   337.524605,    +49.363152,     0.42,    0.48,    -105.1
1048, 2965.385290,  374.343720,   337.382590,    +47.706890,  +3.33,   -12.47,  2965.38,  374.63,   337.385253,    +47.703753,     0.22,    0.28,     +90.7
1049, 2835.267084,  355.152244,   335.256440,    +46.536570,  +4.61,   -12.45,  2835.22,  355.43,   335.259943,    +46.533892,     0.22,    0.28,     +99.8
1050, 2683.177729,  476.291842,   331.318750,    +46.744840,  +4.80,   -10.95,  2682.95,  476.25,   331.322085,    +46.747408,     0.21,    0.24,    -170.3
1051, 2763.947741,  450.351109,   333.007510,    +47.095630,  +6.72,    -9.76,  2763.90,  450.53,   333.010113,    +47.094099,     0.14,    0.19,    +104.0
1052, 2763.456439,  523.358553,   332.174300,    +47.933530,  +6.88,    -9.49,  2762.98,  523.60,   332.185331,    +47.934825,     0.45,    0.54,    +153.4
1053, 2719.491497,  336.729540,   333.455170,    +45.440610,  +5.53,   -11.32,  2719.14,  336.73,   333.460943,    +45.443495,     0.30,    0.35,    +179.9
1054, 2677.730846,  392.000990,   332.170070,    +45.742250,  +5.70,   -10.95,  2677.74,  391.77,   332.167283,    +45.744993,     0.20,    0.23,     -88.1
1055, 2621.599618,  366.821774,   331.508130,    +45.014350,  +4.22,   -12.07,  2621.84,  366.90,   331.504804,    +45.011735,     0.21,    0.25,     +17.6
1056, 2633.145210,  379.841271,   331.551110,    +45.248690,  +6.15,   -10.96,  2632.95,  379.80,   331.553815,    +45.250904,     0.18,    0.20,    -169.2
1057, 2575.417251,  367.313076,   330.736080,    +44.649860,  +5.59,   -10.52,  2575.48,  367.91,   330.741574,    +44.642913,     0.48,    0.60,     +84.4
1058, 2575.171600,  340.659954,   331.027990,    +44.345120,  +6.51,   -10.71,  2575.12,  340.75,   331.029712,    +44.344677,     0.08,    0.11,    +118.6
1059, 2648.621216,  333.536078,   332.313330,    +44.846480,  +6.75,   -10.22,  2648.50,  333.05,   332.310050,    +44.853180,     0.43,    0.51,    -104.3
1060, 2486.780606,  412.916277,   328.810250,    +44.418590,  +6.89,    -8.67,  2487.77,  413.07,   328.795977,    +44.408758,     0.85,    1.00,      +8.7
1061, 2596.248783,  526.069218,   329.270450,    +46.592440,  +6.15,    -9.73,  2596.61,  526.10,   329.264463,    +46.589242,     0.31,    0.37,      +4.9
1062, 3046.408022,   60.882633,   341.542590,    +44.546050,  +5.64,   -10.67,  3046.31,   61.16,   341.546521,    +44.543412,     0.23,    0.29,    +109.2
1063, 3140.830082,   29.255081,   343.417320,    +44.749160,  +5.65,    -9.52,  3141.31,   28.58,   343.404371,    +44.754141,     0.63,    0.83,     -54.6
1064, 3241.854010,   32.325717,   345.143310,    +45.374810,  +6.34,   -10.70,  3242.01,   31.75,   345.137041,    +45.380683,     0.44,    0.60,     -75.3
1065, 3093.460885,  257.088890,   340.768160,    +47.168670,  +6.14,   -10.08,  3093.15,  257.34,   340.775916,    +47.167697,     0.32,    0.40,    +140.3
1066, 3100.584760,  173.321937,   341.587770,    +46.215080,  +5.71,   -10.26,  3100.22,  173.79,   341.598008,    +46.211882,     0.47,    0.59,    +127.9
1067, 3183.614761,  157.108978,   343.205660,    +46.548410,  +6.84,    -9.85,  3184.10,  158.39,   343.206900,    +46.530126,     1.10,    1.37,     +69.4
1068, 2433.859999,  188.572382,   330.429150,    +41.539150,  +6.33,    -9.83,  2433.83,  188.58,   330.429581,    +41.539393,     0.02,    0.03,    +167.9
1069, 2632.990751,  174.293924,   333.684880,    +42.953910,  +5.72,   -10.25,  2633.18,  174.53,   333.684182,    +42.949996,     0.24,    0.30,     +51.6
1070, 2588.159464,  227.108865,   332.440330,    +43.186540,  +6.27,    -9.43,  2588.18,  226.88,   332.437463,    +43.189039,     0.20,    0.23,     -83.8
1071, 2668.456598,  223.884698,   333.764620,    +43.773340,  +6.22,   -10.15,  2668.36,  223.86,   333.765779,    +43.774479,     0.08,    0.10,    -163.2
1072, 2941.086385,  172.298157,   338.815250,    +45.153400,  +6.22,   -10.70,  2940.89,  172.39,   338.819541,    +45.153757,     0.18,    0.22,    +155.3
1073, 3003.113235,  124.396234,   340.290380,    +45.008690,  +7.00,    -9.95,  3002.98,  124.56,   340.294081,    +45.007720,     0.17,    0.21,    +130.0
1074, 2971.946278,   79.411415,   340.128580,    +44.276310,  +3.84,   -12.52,  2971.68,   79.29,   340.132224,    +44.279397,     0.24,    0.29,    -156.0
1075, 3043.645631,   80.179074,   341.352010,    +44.752430,  +7.01,   -10.08,  3043.87,   80.13,   341.347857,    +44.751528,     0.19,    0.23,     -12.2
1076, 2824.555745,  153.413745,   337.014630,    +44.120580,  +5.63,   -10.50,  2824.39,  153.08,   337.014335,    +44.125606,     0.30,    0.37,    -116.1
1077, 4208.463138,  251.993956,     2.434340,    +52.028300,  +6.81,    -9.01,  4208.20,  252.19,     2.440605,    +52.026307,     0.26,    0.33,    +143.8
1078, 4092.834497,  396.169917,   359.799620,    +53.563170,  +6.99,   -10.01,  4093.08,  395.77,   359.794201,    +53.567537,     0.33,    0.47,     -58.7
1079, 2679.466124,   64.393853,   335.461960,    +42.078160,  +6.43,   -10.82,  2679.27,   64.66,   335.467570,    +42.076686,     0.27,    0.33,    +127.1
1080,  336.808779, 2925.131233,   269.676340,    +36.287800,  +5.52,   -11.20,   337.05, 2925.22,   269.677916,    +36.285629,     0.15,    0.26,     +20.4
1081,  239.491370, 2773.519459,   271.797780,    +34.825260,  +6.35,   -10.02,   239.15, 2773.70,   271.801276,    +34.829238,     0.29,    0.39,    +152.1
1082,  327.925690, 2837.265865,   270.974760,    +35.970370,  +6.89,   -10.06,   327.98, 2837.00,   270.971064,    +35.971041,     0.18,    0.28,     -77.8
1083,  565.880900, 3141.713369,   266.493540,    +39.322540,  +5.82,   -10.65,   565.63, 3141.42,   266.489473,    +39.326445,     0.30,    0.38,    -130.4
1084,  527.362841, 3142.597713,   266.473840,    +38.881380,  +5.99,   -10.73,   526.97, 3142.73,   266.476317,    +38.886253,     0.31,    0.41,    +161.5
1085,  135.631076, 2515.768575,   275.331670,    +32.939630,  +6.70,   -10.36,   135.39, 2515.86,   275.333702,    +32.942567,     0.20,    0.25,    +159.9
1086,   75.692259, 2498.573013,   275.451050,    +32.247540,  +6.73,    -8.21,    75.35, 2498.57,   275.452000,    +32.251863,     0.26,    0.34,    -179.0
1087,  905.772752, 3220.531638,   265.156500,    +43.470670,  +5.71,   -10.76,   905.71, 3220.25,   265.151684,    +43.471946,     0.22,    0.29,    -101.8
1088,  947.729924, 3235.761993,   264.877210,    +44.001260,  +6.86,   -10.77,   947.67, 3235.64,   264.875079,    +44.002350,     0.11,    0.14,    -117.3
1089, 1246.339793, 3125.970308,   266.783470,    +47.612240,  +6.43,    -9.91,  1246.11, 3125.88,   266.781610,    +47.615384,     0.20,    0.25,    -159.2
1090, 1177.926021, 3059.890219,   268.003790,    +46.643570,  +5.81,   -10.14,  1177.83, 3059.77,   268.001292,    +46.644959,     0.13,    0.16,    -126.3
1091, 1310.454675, 3088.631373,   267.513890,    +48.394150,  +6.81,   -10.42,  1310.32, 3088.32,   267.507802,    +48.396395,     0.28,    0.34,    -114.2
1092, 1342.634942, 3105.581284,   267.192810,    +48.835710,  +6.57,    -9.68,  1342.54, 3105.27,   267.186657,    +48.837332,     0.26,    0.32,    -106.6
1093, 1406.426961, 3219.714874,   264.949790,    +49.779860,  +6.62,   -10.32,  1406.08, 3219.05,   264.936348,    +49.784897,     0.60,    0.75,    -117.4
1094, 1562.335546, 3196.182611,   265.340740,    +51.818180,  +5.42,   -10.29,  1562.34, 3195.88,   265.334336,    +51.818390,     0.24,    0.30,     -89.1
1095, 1014.933043, 2826.316749,   272.090880,    +44.112570,  +6.58,    -9.31,  1014.89, 2826.13,   272.087287,    +44.113563,     0.17,    0.20,    -102.4
1096, 1058.904552, 2796.101689,   272.708370,    +44.598290,  +6.29,   -10.14,  1058.92, 2796.20,   272.709817,    +44.597903,     0.07,    0.09,     +81.3
1097, 1147.830174, 2768.834441,   273.396530,    +45.666500,  +6.93,    -9.61,  1147.72, 2768.48,   273.389958,    +45.668841,     0.31,    0.37,    -106.8
1098,  967.890898, 2749.059544,   273.372090,    +43.331730,  +6.72,    -8.83,   968.11, 2749.22,   273.374150,    +43.328568,     0.21,    0.27,     +35.3
1099, 1356.598715, 2756.961445,   274.103760,    +48.368780,  +6.53,    -9.43,  1356.65, 2756.86,   274.101560,    +48.368440,     0.09,    0.11,     -61.2
1100, 1411.058535, 2782.493416,   273.734220,    +49.158310,  +6.16,    -9.56,  1411.41, 2781.91,   273.721470,    +49.155126,     0.54,    0.68,     -58.7
1101, 1337.606954, 2752.370721,   274.154470,    +48.105200,  +6.15,    -9.81,  1337.68, 2751.92,   274.145378,    +48.105476,     0.36,    0.45,     -80.4
1102, 1727.823642, 2722.067469,   275.949910,    +53.300840,  +6.27,   -10.49,  1728.17, 2721.60,   275.938240,    +53.297544,     0.46,    0.58,     -53.8
1103, 1673.043493, 2763.828120,   274.825690,    +52.651920,  +6.65,   -10.15,  1673.11, 2763.71,   274.822940,    +52.651485,     0.10,    0.14,     -61.0
1104, 1853.105668, 2761.102218,   275.452010,    +55.129860,  +6.60,    -9.71,  1853.15, 2761.54,   275.462350,    +55.128319,     0.37,    0.44,     +83.8
1105, 1968.863363, 3193.822466,   265.150660,    +57.310310,  +6.29,    -9.97,  1968.76, 3194.13,   265.158069,    +57.311712,     0.25,    0.32,    +108.3
1106, 1936.476750, 3201.557522,   264.986820,    +56.870290,  +6.71,    -9.99,  1936.52, 3201.88,   264.994537,    +56.869767,     0.25,    0.32,     +82.9
1107, 2830.619954, 3199.471671,   263.876830,    +69.297060,  +6.67,   -10.20,  2830.55, 3199.24,   263.868487,    +69.297749,     0.18,    0.24,    -106.4
1108, 2854.516873, 3225.726838,   262.824490,    +69.599980,  +6.74,    -9.98,  2854.42, 3225.65,   262.821513,    +69.601185,     0.10,    0.12,    -140.2
1109, 2741.478143, 2812.786460,   278.078300,    +67.776870,  +5.88,   -10.75,  2740.63, 2812.61,   278.077549,    +67.789180,     0.74,    0.86,    -168.1
1110, 2662.522898, 2993.417466,   271.296620,    +66.945540,  +6.48,   -10.46,  2662.56, 2993.27,   271.291790,    +66.945072,     0.12,    0.15,     -74.4
1111, 2705.491807, 2894.569778,   274.919060,    +67.435070,  +5.99,   -10.43,  2705.36, 2894.77,   274.927146,    +67.436603,     0.21,    0.24,    +123.4
1112, 2194.465674, 3077.451617,   268.105730,    +60.396370,  +6.77,    -9.92,  2194.62, 3077.95,   268.119313,    +60.394007,     0.43,    0.52,     +72.7
1113, 3881.529665, 2916.456350,   288.783220,    +83.462750,  +6.45,    -7.83,  3879.63, 2916.31,   288.841564,    +83.486813,     1.50,    1.91,    -175.7
1114, 3964.537444, 3171.279833,   257.586460,    +84.598780,  +6.70,   -10.43,  3964.30, 3170.77,   257.513362,    +84.600049,     0.42,    0.56,    -115.5
1115, 3997.582152, 2854.597557,   302.732510,    +84.544520,  +6.97,    -9.36,  3998.01, 2854.43,   302.678306,    +84.541000,     0.37,    0.46,     -21.6
1116, 4035.471345, 2882.189065,   302.149720,    +85.124220,  +6.83,   -10.27,  4035.39, 2882.02,   302.131669,    +85.126208,     0.15,    0.19,    -114.9
1117, 1381.374918, 2416.534376,   280.976620,    +47.616210,  +5.93,   -10.45,  1381.21, 2416.73,   280.981232,    +47.617932,     0.21,    0.26,    +131.4
1118, 1374.532853, 2428.809845,   280.710980,    +47.575230,  +6.80,   -10.51,  1374.70, 2428.58,   280.705580,    +47.574086,     0.23,    0.29,     -54.0
RMSD: 0.44 px, 0.35 arcmin

Photometric fit:
-2.5*LSP + 16.58 +/- 0.52 
Vignetting coeff = 0.00000 rad/px
Gamma = 1.00


==> supplementary_materials/gfo_allsky_calibration_info.txt <==
Platepar
--------
Camera info:
    Lat (+N)  =  +43.264033 deg
    Lon (+E)  =  -80.772178 deg
    Ele (MSL) =      329.49 m
    FOV       = 151.94 x 152.23 deg
    Img res   =   7360 x   4912 px
Reference pointing - equatorial (J2000):
    JD      = 2458602.7319328706 
    RA      =  222.716196 deg
    Dec     =  +42.479367 deg
    Pos ang = 69.158887 deg
    Pix scl = 2.00 arcmin/px
Reference pointing - apparent azimuthal (date):
    Azim    = 108.642297 deg (+E of N)
    Alt     = 87.446783 deg
    Rot/hor = 175.044324 deg
Distortion:
    Type = radial7-odd
    Distortion coeffs (radial):
            x0 (px),  y0 (px),       a1, a2 (deg),       k1,       k2,       k3,       k4
img2sky  =  +67.772,  +76.807,   +0.004, +310.532,   -0.124,   -0.104,   +0.076
sky2img  =  +67.780,  +76.814,   +0.003, +310.179,   -0.124,   -0.144,   -0.082


Image time = 2019-04-29 05:30:54.600000 UTC
Image JD = 2458602.72979861
Image LST = 218.84874256

Residuals
----------
 No,       Img X,       Img Y, RA cat (deg), Dec cat (deg),    Mag, -2.5*LSP,    Cat X,   Cat Y, RA img (deg), Dec img (deg), Err amin,  Err px, Direction
  1, 3618.668915, 1231.448094,   279.234583,    +38.783611,  +0.03,   -14.67,  3617.95, 1231.70,   279.252423,    +38.801775,     1.37,    0.76,    +161.0
  2, 4069.913522, 2724.728920,   206.885000,    +49.313333,  +1.86,   -13.10,  4070.11, 2724.89,   206.896563,    +49.310637,     0.48,    0.25,     +38.8
  3, 1424.913526, 2416.116854,   247.351667,    -26.431944,  +0.96,   -13.68,  1424.69, 2416.22,   247.352347,    -26.425830,     0.37,    0.25,    +154.3
  4, 2682.783783, 1567.545245,   263.733750,    +12.560000,  +2.08,   -12.85,  2682.54, 1567.55,   263.733638,    +12.567437,     0.45,    0.24,    +177.8
  5, 2796.249062,  380.157870,   297.695833,     +8.868333,  +0.77,   -13.71,  2795.70,  380.36,   297.704875,     +8.878827,     0.83,    0.59,    +159.4
  6, 4240.694621,  713.573991,   310.357917,    +45.280278,  +1.25,   -13.63,  4240.43,  713.66,   310.368566,    +45.283134,     0.48,    0.27,    +162.7
  7, 2587.565791, 2486.824316,   236.067083,     +6.425556,  +2.65,   -12.20,  2587.53, 2486.95,   236.070075,     +6.427813,     0.22,    0.13,    +107.2
  8, 2633.582848, 4436.372730,   183.951667,    -17.541944,  +2.59,   -12.24,  2633.44, 4436.18,   183.945381,    -17.541135,     0.36,    0.24,    -127.1
  9, 2167.865282, 2860.516347,   229.251667,     -9.383056,  +2.61,   -12.33,  2167.75, 2860.49,   229.249689,     -9.379906,     0.22,    0.12,    -168.8
 10, 1710.135507, 2555.110521,   241.359167,    -19.805556,  +2.62,   -12.33,  1709.96, 2555.02,   241.355253,    -19.802237,     0.30,    0.20,    -151.5
 11, 1956.193522, 2182.101423,   249.289583,    -10.567222,  +2.56,   -12.34,  1956.04, 2182.08,   249.287926,    -10.563475,     0.25,    0.15,    -171.1
 12, 4772.104604, 3070.670696,   165.460417,    +56.382500,  +2.37,   -12.59,  4772.10, 3070.73,   165.461430,    +56.383974,     0.09,    0.06,     +91.4
 13, 3291.041421, 1933.200399,   250.321667,    +31.603056,  +2.81,   -12.06,  3291.03, 1933.23,   250.322424,    +31.603600,     0.05,    0.03,    +107.0
 14, 3949.356088, 1558.339151,   269.151667,    +51.488889,  +2.23,   -12.63,  3949.38, 1558.51,   269.159630,    +51.487199,     0.31,    0.17,     +82.6
 15, 4011.667201,  677.736435,   305.557083,    +40.256667,  +2.20,   -12.66,  4011.61,  677.69,   305.557826,    +40.258672,     0.13,    0.08,    -141.0
 16, 2218.193799, 2323.369870,   243.586250,     -3.694444,  +2.74,   -12.09,  2218.07, 2323.37,   243.585284,     -3.690737,     0.23,    0.12,    +177.9
 17, 2146.522905, 4012.226567,   199.730417,    -23.171667,  +3.00,   -11.69,  2146.54, 4012.22,   199.730139,    -23.172109,     0.03,    0.02,     -18.0
 18, 3710.635550, 3986.145507,   177.265000,    +14.571944,  +2.14,   -12.76,  3710.65, 3985.82,   177.257572,    +14.564876,     0.60,    0.33,     -87.7
 19, 4529.158256, 3028.855640,   178.457500,    +53.694722,  +2.44,   -12.50,  4529.18, 3028.94,   178.460310,    +53.696390,     0.14,    0.08,     +77.7
 20, 3209.109817, 2396.693142,   233.672083,    +26.714722,  +2.23,   -12.77,  3209.24, 2396.77,   233.675585,    +26.711438,     0.27,    0.15,     +30.6
 21, 3076.416324, 1710.736260,   258.757917,    +24.839167,  +3.14,   -11.84,  3076.38, 1710.65,   258.754620,    +24.840688,     0.20,    0.10,    -113.9
 22, 2845.419000,  819.758677,   286.352500,    +13.863333,  +2.99,   -11.85,  2845.46,  819.66,   286.350236,    +13.862471,     0.14,    0.11,     -65.3
 23, 5521.861853, 1000.570932,     2.294583,    +59.149722,  +2.27,   -12.38,  5521.58, 1000.51,     2.308302,    +59.148946,     0.42,    0.29,    -167.7
 24, 5841.270311, 1267.046176,    21.454167,    +60.235278,  +2.68,   -11.87,  5841.21, 1267.02,    21.456792,    +60.235791,     0.08,    0.06,    -158.9
 25, 3948.086495,  406.011049,   311.552917,    +33.970278,  +2.46,   -12.07,  3947.74,  406.19,   311.565500,    +33.972993,     0.65,    0.39,    +152.8
 26, 4339.956350, 4570.875510,   152.092917,    +11.967222,  +1.35,   -13.52,  4339.67, 4570.65,   152.083259,    +11.966066,     0.57,    0.36,    -141.3
 27, 3663.225769, 4344.590923,   170.284167,     +6.029444,  +4.05,   -10.77,  3663.74, 4344.47,   170.291083,     +6.017310,     0.84,    0.52,     -13.3
 28, 5850.922405, 4196.102284,   116.328750,    +28.026111,  +1.14,   -12.99,  5850.66, 4196.46,   116.321719,    +28.033072,     0.56,    0.44,    +126.6
 29, 4922.604467, 1363.996752,   322.165000,    +70.560833,  +3.23,   -11.68,  4922.84, 1363.99,   322.145586,    +70.559374,     0.40,    0.24,      -2.4
 30, 2035.995951, 3155.054692,   222.719583,    -16.041667,  +2.75,   -12.20,  2035.78, 3154.91,   222.713282,    -16.037606,     0.44,    0.26,    -145.0
 31, 4213.775014, 1985.148702,   245.997917,    +61.514167,  +2.74,   -12.16,  4213.74, 1985.23,   246.002767,    +61.515712,     0.17,    0.09,    +114.6
 32, 4642.598272, 2185.153107,   222.676250,    +74.155556,  +2.08,   -12.73,  4642.55, 2185.40,   222.699792,    +74.159918,     0.47,    0.25,    +101.0
 33, 2340.640538, 4383.031858,   188.596667,    -23.396667,  +2.65,   -11.94,  2340.52, 4382.90,   188.592301,    -23.394915,     0.26,    0.18,    -132.2
 34, 3413.232889,  764.320699,   292.680417,    +27.959722,  +3.08,   -11.84,  3413.31,  764.34,   292.680681,    +27.957379,     0.14,    0.08,     +15.4
 35, 4773.929135, 1116.571313,   319.645000,    +62.585556,  +2.44,   -12.38,  4773.87, 1116.70,   319.652715,    +62.582948,     0.26,    0.14,    +112.4
 36, 5418.934788, 2988.946966,   127.566250,    +60.718056,  +3.36,   -11.52,  5418.60, 2988.99,   127.546354,    +60.716932,     0.59,    0.33,    +172.1
 37, 5302.072242, 3464.218221,   134.801667,    +48.041667,  +3.14,   -11.71,  5301.89, 3464.22,   134.794069,    +48.041455,     0.31,    0.18,    -179.2
 38, 5239.776552, 1611.716975,   354.836667,    +77.632500,  +3.21,   -11.67,  5239.66, 1611.85,   354.847969,    +77.627872,     0.31,    0.17,    +130.4
 39, 5840.249803, 1467.972379,    28.598750,    +63.670000,  +3.38,   -11.35,  5840.33, 1467.80,    28.603548,    +63.675236,     0.34,    0.19,     -65.5
 40, 5713.788305, 1180.241284,    14.177083,    +60.716667,  +2.47,   -12.48,  5713.73, 1180.25,    14.179019,    +60.716474,     0.06,    0.06,    +169.4
 41, 6411.966263, 3057.870622,    89.882083,    +44.947500,  +1.90,   -12.18,  6412.06, 3057.98,    89.880870,    +44.949348,     0.12,    0.14,     +50.3
 42, 4230.997669,  375.870672,   318.697917,    +38.045556,  +3.72,   -10.74,  4231.25,  375.53,   318.684847,    +38.048841,     0.65,    0.42,     -53.8
 43, 5716.529659,  985.584585,    10.127083,    +56.537222,  +2.23,   -12.06,  5716.37,  985.53,    10.133736,    +56.537304,     0.22,    0.17,    -161.7
 44, 4749.038149, 4269.135075,   146.462917,    +23.774167,  +2.98,   -11.74,  4749.06, 4269.02,   146.461998,    +23.771288,     0.18,    0.12,     -81.4
 45, 4548.661780, 1513.033765,   288.138750,    +67.661667,  +3.07,   -11.86,  4548.84, 1513.13,   288.136198,    +67.655952,     0.35,    0.20,     +29.0
 46, 4955.707641,  591.111875,   337.822917,    +50.282500,  +3.77,   -10.48,  4956.29,  590.97,   337.799437,    +50.284043,     0.90,    0.60,     -13.9
 47, 5175.223558, 2935.173954,   142.882083,    +63.061944,  +3.67,   -11.05,  5175.72, 2935.15,   142.915830,    +63.060845,     0.92,    0.50,      -3.2
 48, 3129.367551, 4101.042998,   184.976667,     -0.666944,  +3.89,   -10.92,  3129.86, 4100.95,   184.981946,     -0.679826,     0.84,    0.50,     -10.4
 49, 1345.042714, 2379.397721,   248.970833,    -28.216111,  +2.82,   -11.52,  1345.36, 2379.49,   248.975727,    -28.223537,     0.52,    0.33,     +16.4
 50, 1693.603419, 3155.672651,   226.017500,    -25.281944,  +3.29,   -11.31,  1693.50, 3155.69,   226.016679,    -25.279631,     0.15,    0.10,    +171.1
 51, 2489.557150, 4569.728304,   182.531250,    -22.619722,  +3.00,   -11.34,  2489.29, 4569.68,   182.527619,    -22.613440,     0.43,    0.27,    -170.5
 52, 2489.255880,  575.495548,   291.374583,     +3.114722,  +3.36,   -10.74,  2489.66,  575.49,   291.373777,     +3.104379,     0.62,    0.41,      -0.2
 53, 2713.913799,  314.264351,   298.828333,     +6.406667,  +3.71,   -10.46,  2714.36,  314.31,   298.827300,     +6.395842,     0.65,    0.45,      +6.0
 54, 5147.717179, 1180.606629,   342.420000,    +66.200556,  +3.52,   -11.19,  5147.91, 1180.75,   342.408615,    +66.196709,     0.36,    0.24,     +37.5
 55, 5076.987406, 3947.932199,   140.263750,    +34.392500,  +3.13,   -11.51,  5076.92, 3947.87,   140.260963,    +34.391249,     0.16,    0.09,    -138.7
 56, 4004.171573,  958.659218,   296.243750,    +45.130833,  +2.87,   -11.96,  4004.57,  958.51,   296.229474,    +45.124460,     0.72,    0.42,     -20.6
 57, 2777.118396, 3560.095584,   203.673333,     -0.595833,  +3.37,   -11.48,  2777.27, 3560.13,   203.675960,     -0.599317,     0.26,    0.16,     +11.4
 58, 4556.055273, 3397.625599,   167.415833,    +44.498611,  +3.01,   -11.74,  4556.13, 3397.54,   167.416449,    +44.495211,     0.21,    0.11,     -50.1
 59, 4167.933650, 2216.737422,   231.232500,    +58.966111,  +3.29,   -11.44,  4168.10, 2216.84,   231.240619,    +58.961780,     0.36,    0.19,     +31.4
 60, 3472.993533, 1097.359735,   282.520000,    +33.362778,  +3.45,   -11.56,  3473.30, 1097.15,   282.509464,    +33.356828,     0.64,    0.37,     -34.6
 61, 2504.073076, 3787.015333,   201.298333,    -11.161389,  +0.98,   -13.97,  2503.99, 3786.98,   201.296262,    -11.159767,     0.16,    0.08,    -158.6
 62, 5297.041250, 4192.672691,   131.674167,    +28.760000,  +4.02,   -10.58,  5297.51, 4192.64,   131.688709,    +28.758991,     0.77,    0.47,      -4.2
 63, 4061.993332, 4025.759666,   168.527083,    +20.523611,  +2.56,   -12.20,  4062.28, 4025.55,   168.529337,    +20.513817,     0.60,    0.35,     -37.1
 64, 3998.606512,  161.869711,   318.234167,    +30.226944,  +3.20,   -10.90,  3998.40,  162.02,   318.241679,    +30.227444,     0.39,    0.25,    +144.2
 65, 3183.326288, 2999.382117,   213.915417,    +19.182500,  -0.04,   -14.53,  3183.12, 2999.37,   213.911941,    +19.188510,     0.41,    0.20,    -177.9
 66, 1627.117543, 2632.133342,   240.083333,    -22.621667,  +2.32,   -13.12,  1626.80, 2632.20,   240.082072,    -22.613270,     0.51,    0.33,    +169.0
RMSD: 0.29 px, 0.48 arcmin

Photometric fit:
-2.5*LSP + 14.97 +/- 0.18 
Vignetting coeff = 0.00005 rad/px
Gamma = 1.00


==> supplementary_materials/gmn_3.6mm_calibration_info.txt <==
Platepar
--------
Camera info:
    Lat (+N)  =  +28.761717 deg
    Lon (+E)  =  -17.890814 deg
    Ele (MSL) =     2229.00 m
    FOV       =  88.36 x  46.85 deg
    Img res   =   1280 x    720 px
Reference pointing - equatorial (J2000):
    JD      = 2458957.7053760299 
    RA      =  266.207770 deg
    Dec     =  -11.560696 deg
    Pos ang = 6.701967 deg
    Pix scl = 3.82 arcmin/px
Reference pointing - apparent azimuthal (date):
    Azim    = 174.454061 deg (+E of N)
    Alt     = 49.528952 deg
    Rot/hor = 9.130036 deg
Distortion:
    Type = radial7-odd
    Distortion coeffs (radial):
            x0 (px),  y0 (px),       a1, a2 (deg),       k1,       k2,       k3,       k4
img2sky  =  +36.121,   -3.524,   +0.005, +137.447,   +0.070,   +0.004,   +0.010
sky2img  =  +36.121,   -3.520,   +0.005, +138.245,   +0.069,   -0.005,   +0.002


Image time = 2020-07-12 23:21:12.001000 UTC
Image JD = 2459043.47305557
Image LST = 263.72004330

Residuals
----------
 No,       Img X,       Img Y, RA cat (deg), Dec cat (deg),    Mag, -2.5*LSP,    Cat X,   Cat Y, RA img (deg), Dec img (deg), Err amin,  Err px, Direction
  1,  232.114818,   48.139247,   298.828503,     +6.404694,  +3.37,    -6.53,   232.14,   48.11,   298.830300,     +6.403193,     0.14,    0.04,     -45.1
  2,  638.683734,  324.056096,   269.756601,     -9.774134,  +2.98,    -7.54,   638.65,  323.99,   269.753666,     -9.777926,     0.29,    0.07,    -120.7
  3,  778.649424,  390.079834,   260.207123,    -12.846870,  +4.25,    -6.15,   778.48,  390.15,   260.196740,    -12.840659,     0.71,    0.18,    +156.0
  4, 1030.772942,  302.990189,   244.580740,     -4.692337,  +2.84,    -7.13,  1030.68,  302.96,   244.573744,     -4.692818,     0.42,    0.10,    -163.9
  5,  758.156937,  518.060104,   260.252786,    -21.113809,  +4.20,    -6.19,   758.29,  518.03,   260.260776,    -21.117162,     0.49,    0.13,     -12.4
  6,  366.055816,  480.458739,   287.440969,    -21.023773,  +2.64,    -7.65,   366.06,  480.38,   287.441960,    -21.029011,     0.32,    0.08,     -85.9
  7,  301.978083,  191.017533,   292.666078,     -2.788933,  +4.03,    -5.90,   302.00,  191.09,   292.667250,     -2.784395,     0.28,    0.08,     +76.1
  8,  723.202426,  307.870580,   264.461258,     -8.118864,  +4.50,    -6.20,   723.33,  307.77,   264.468666,     -8.126406,     0.63,    0.17,     -38.4
  9,  724.847742,  109.637948,   265.867954,     +4.567990,  +2.28,    -7.88,   724.75,  109.69,   265.861938,     +4.572751,     0.46,    0.11,    +154.1
 10,  377.987593,  584.019645,   286.734755,    -27.671506,  +2.79,    -7.46,   378.00,  583.90,   286.736367,    -27.678999,     0.46,    0.12,     -81.6
 11,  502.124371,  287.258204,   278.801702,     -8.245421,  +3.29,    -7.17,   502.10,  287.25,   278.800804,     -8.245901,     0.06,    0.02,    -150.3
 12,  700.707103,  380.193119,   265.353317,    -12.875544,  +4.15,    -6.23,   700.42,  380.23,   265.335177,    -12.871100,     1.09,    0.29,    +173.0
 13,  563.914737,  208.441309,   275.325136,     -2.901846,  +2.88,    -7.57,   563.90,  208.45,   275.324431,     -2.900889,     0.07,    0.02,    +157.6
 14, 1170.795190,  156.818080,   236.067557,     +6.425827,  +2.12,    -7.30,  1170.69,  156.89,   236.060767,     +6.431463,     0.53,    0.12,    +146.7
 15, 1135.200956,  304.942938,   237.404713,     -3.430335,  +3.33,    -6.51,  1135.24,  304.93,   237.408690,     -3.431809,     0.25,    0.04,     -11.7
 16,   74.360951,  166.701823,   309.584600,     -1.105202,  +4.01,    -5.26,    74.27,  166.48,   309.575728,     -1.119827,     1.03,    0.24,    -112.0
 17,  545.290810,  301.786169,   275.915122,     -8.934250,  +4.34,    -6.36,   545.29,  301.63,   275.914677,     -8.943946,     0.58,    0.15,     -88.6
 18,  389.266400,  227.279946,   286.562162,     -4.882948,  +3.29,    -7.06,   389.17,  227.24,   286.555902,     -4.884623,     0.39,    0.11,    -160.7
 19,  891.734187,  651.235696,   248.970591,    -28.216114,  +2.93,    -7.21,   891.78,  651.19,   248.972659,    -28.219309,     0.22,    0.06,     -44.2
 20,   39.676205,  301.614107,   311.919105,     -9.495927,  +3.69,    -5.88,    39.57,  301.29,   311.908907,     -9.516485,     1.37,    0.34,    -109.0
 21,  162.635589,  159.414016,   302.826348,     -0.821444,  +3.12,    -6.80,   162.45,  159.34,   302.812847,     -0.826317,     0.86,    0.20,    -157.0
 22,  309.709381,   34.768906,   293.523230,     +7.378264,  +4.01,    -6.14,   309.57,   34.95,   293.514836,     +7.389720,     0.85,    0.23,    +127.8
 23, 1187.701218,  676.882060,   226.017213,    -25.282153,  +2.13,    -7.01,  1187.66,  676.78,   226.008422,    -25.287950,     0.59,    0.11,    -110.6
 24,  511.539275,  557.558274,   276.992451,    -25.422496,  +2.41,    -7.92,   511.53,  557.39,   276.992040,    -25.434350,     0.71,    0.17,     -91.9
 25,  641.071577,   24.748050,   271.837167,     +9.564187,  +3.64,    -6.36,   641.06,   24.66,   271.835604,     +9.558618,     0.35,    0.09,     -98.5
 26,  820.184841,  200.140640,   259.152724,     -0.445549,  +4.39,    -5.99,   820.27,  200.03,   259.156625,     -0.452814,     0.49,    0.14,     -53.5
 27,  772.669836,  266.384624,   261.657437,     -5.086785,  +4.37,    -6.17,   772.60,  266.32,   261.652440,     -5.090236,     0.36,    0.09,    -135.3
 28,  532.573602,  626.790563,   275.248678,    -29.828219,  +2.15,    -8.01,   532.57,  626.49,   275.247453,    -29.848849,     1.24,    0.30,     -91.4
 29,  710.979425,  254.382763,   265.646695,     -4.849796,  +5.37,    -4.97,   711.16,  254.63,   265.660049,     -4.835083,     1.19,    0.31,     +54.2
 30,  899.507247,  376.258597,   252.458863,    -10.783428,  +4.45,    -5.76,   899.61,  376.22,   252.464338,    -10.786877,     0.38,    0.11,     -20.6
 31,  961.911052,  448.019766,   247.445669,    -14.550824,  +5.41,    -5.01,   961.93,  447.82,   247.443222,    -14.563494,     0.77,    0.20,     -85.0
 32,  930.151230,  552.163832,   248.034256,    -21.466232,  +4.37,    -5.94,   930.19,  552.31,   248.038441,    -21.457741,     0.56,    0.15,     +76.1
 33,  324.296840,  399.478409,   290.431765,    -15.955042,  +4.38,    -5.93,   324.06,  399.25,   290.415426,    -15.969120,     1.27,    0.33,    -135.6
 34,  311.918639,  366.139476,   291.340237,    -13.896835,  +5.19,    -4.84,   311.63,  366.39,   291.320514,    -13.880355,     1.52,    0.38,    +138.8
 35, 1027.024667,  417.055501,   243.462087,    -11.837791,  +4.70,    -5.52,  1027.03,  417.11,   243.462649,    -11.834539,     0.20,    0.05,     +87.5
 36,  998.758780,  460.067006,   244.751657,    -14.872808,  +5.33,    -4.68,   999.03,  460.31,   244.773441,    -14.860958,     1.45,    0.37,     +42.0
 37,  474.120872,  297.953511,   280.568477,     -9.052547,  +4.58,    -5.83,   474.17,  297.92,   280.572462,     -9.054633,     0.27,    0.06,     -30.9
 38,  278.250486,  312.987476,   293.780275,    -10.560455,  +4.71,    -5.51,   278.33,  312.88,   293.785476,    -10.567328,     0.51,    0.14,     -52.1
 39,  813.763023,  470.822268,   257.061911,    -17.609202,  +5.69,    -4.57,   813.69,  470.97,   257.058021,    -17.599307,     0.63,    0.17,    +117.0
 40,  909.745948,  489.066053,   250.393169,    -17.742173,  +4.51,    -5.74,   909.75,  489.19,   250.394298,    -17.734889,     0.44,    0.12,     +87.2
 41,  576.801339,  112.076755,   275.216902,     +3.377216,  +4.53,    -5.86,   576.78,  112.22,   275.217167,     +3.387730,     0.63,    0.15,     +97.8
 42,  958.750705,  509.837416,   246.755957,    -18.456346,  +4.12,    -6.11,   958.67,  509.82,   246.749422,    -18.456811,     0.37,    0.08,    -165.4
 43,  950.357327,  478.771708,   247.784655,    -16.612892,  +3.98,    -6.20,   950.48,  478.70,   247.790950,    -16.618638,     0.50,    0.14,     -29.1
 44, 1182.623715,   61.650593,   235.447734,    +12.847514,  +5.29,    -3.93,  1182.82,   61.64,   235.461120,    +12.844917,     0.80,    0.20,      -2.3
 45, 1146.073967,  492.471667,   233.881864,    -14.789502,  +3.55,    -6.13,  1146.17,  492.35,   233.888018,    -14.798295,     0.64,    0.16,     -50.7
 46,  673.210777,  406.129709,   266.903155,    -14.725906,  +5.89,    -4.48,   673.43,  406.24,   266.918136,    -14.720607,     0.93,    0.24,     +26.7
 47,  421.132697,  397.834129,   283.679631,    -15.603065,  +4.96,    -5.45,   421.47,  397.91,   283.703686,    -15.599702,     1.40,    0.34,     +12.5
 48,  947.074797,  381.251105,   249.289796,    -10.566981,  +2.46,    -7.63,   946.92,  381.10,   249.276662,    -10.574211,     0.89,    0.22,    -137.3
 49,  408.335034,  483.670436,   284.432656,    -21.106716,  +3.04,    -7.16,   408.34,  483.60,   284.433958,    -21.111273,     0.28,    0.07,     -83.1
 50, 1020.387679,  645.417500,   239.712909,    -26.114223,  +2.94,    -7.07,  1020.46,  645.34,   239.717565,    -26.119815,     0.42,    0.11,     -47.3
 51,  449.826222,  577.068635,   281.414364,    -26.990783,  +3.03,    -7.09,   449.68,  577.11,   281.404456,    -26.987755,     0.56,    0.15,    +162.6
 52,  583.315534,  640.325120,   271.451775,    -30.424909,  +2.57,    -7.74,   583.35,  640.25,   271.453697,    -30.430791,     0.37,    0.08,     -68.2
 53, 1168.040475,   20.331155,   236.547191,    +15.421613,  +3.55,    -6.09,  1168.03,   20.26,   236.545412,    +15.418044,     0.24,    0.07,     -95.8
 54, 1004.005340,   46.272351,   248.150432,    +11.487700,  +4.16,    -5.68,  1003.95,   46.43,   248.148127,    +11.497826,     0.62,    0.17,    +109.3
 55,  997.976399,  191.091031,   247.728271,     +1.983621,  +4.07,    -6.18,   998.04,  191.06,   247.732365,     +1.980903,     0.29,    0.07,     -24.6
 56, 1028.941989,  211.789053,   245.517437,     +1.029261,  +4.68,    -5.69,  1028.94,  211.82,   245.517380,     +1.031377,     0.13,    0.03,    +100.9
 57,  952.137633,   81.175170,   251.457875,     +8.582674,  +4.47,    -5.51,   951.99,   81.24,   251.448505,     +8.588391,     0.65,    0.16,    +156.1
 58, 1133.516068,    9.648393,   239.114653,    +15.656091,  +3.62,    -6.06,  1133.43,    9.51,   239.107243,    +15.648501,     0.63,    0.17,    -122.6
 59, 1145.719261,  181.746650,   237.704572,     +4.477998,  +3.60,    -6.16,  1145.86,  181.72,   237.715192,     +4.473907,     0.68,    0.14,     -10.0
 60, 1110.654119,  174.654119,   240.212876,     +4.427672,  +5.49,    -4.16,  1110.71,  174.96,   240.219615,     +4.445902,     1.17,    0.31,     +80.3
 61,  872.581903,  267.330496,   255.264833,     -4.222982,  +4.19,    -6.00,   872.59,  267.39,   255.265264,     -4.218939,     0.24,    0.06,     +81.3
 62,  989.303908,  341.443199,   246.931074,     -7.598591,  +4.20,    -5.94,   989.29,  341.44,   246.929226,     -7.598472,     0.11,    0.02,    -166.5
 63, 1084.110057,  691.889943,   233.655546,    -28.047159,  +4.59,    -5.26,  1084.03,  692.07,   233.655384,    -28.034043,     0.79,    0.20,    +113.6
 64,  990.227588,  641.970822,   242.032091,    -26.326708,  +4.37,    -5.58,   990.00,  641.79,   242.011700,    -26.334562,     1.19,    0.30,    -141.6
 65, 1089.599289,  625.171733,   235.070330,    -23.818153,  +4.51,    -5.61,  1089.85,  625.38,   235.095755,    -23.808891,     1.50,    0.33,     +39.2
 66,  228.532078,  697.584070,   299.934110,    -35.276416,  +4.33,    -5.32,   228.52,  697.91,   299.928638,    -35.255016,     1.31,    0.33,     +91.6
 67,  199.445561,  583.112134,   300.664662,    -27.709783,  +3.10,    -6.27,   199.92,  582.98,   300.705311,    -27.717068,     2.20,    0.50,     -15.0
 68,  314.758333,  532.943611,   291.318920,    -24.508805,  +4.83,    -5.23,   314.60,  533.15,   291.305481,    -24.495077,     1.10,    0.26,    +128.4
 69,  123.797158,  381.271473,   305.252975,    -14.781404,  +2.71,    -7.04,   123.83,  381.18,   305.256880,    -14.787135,     0.41,    0.10,     -70.6
 70,  282.593404,  167.232341,   294.180318,     -1.286693,  +4.27,    -6.03,   282.34,  167.16,   294.161461,     -1.291185,     1.16,    0.26,    -164.4
 71,  461.312039,  229.360531,   281.793608,     -4.747944,  +3.80,    -6.69,   461.38,  229.33,   281.798937,     -4.749825,     0.34,    0.08,     -22.9
 72,  789.906908,  124.640622,   261.628676,     +4.140388,  +3.74,    -6.66,   789.99,  124.62,   261.633256,     +4.139337,     0.28,    0.08,     -12.6
 73,  566.446611,  494.537181,   273.440876,    -21.058837,  +3.64,    -6.86,   566.45,  494.43,   273.440975,    -21.066016,     0.43,    0.11,     -86.7
 74,  714.169421,  556.515266,   262.853979,    -23.962753,  +4.71,    -5.82,   714.23,  556.48,   262.857222,    -23.966184,     0.27,    0.07,     -32.8
 75,  951.001762,  622.003524,   245.297087,    -25.592879,  +3.41,    -6.89,   950.87,  621.81,   245.284067,    -25.603017,     0.93,    0.23,    -124.2
 76,  643.609542,  229.003719,   270.121543,     -3.690469,  +4.47,    -6.07,   643.54,  228.64,   270.114745,     -3.712676,     1.39,    0.37,    -100.6
 77,  135.539919,   64.723951,   305.794438,     +5.342811,  +5.01,    -4.10,   135.75,   64.84,   305.813910,     +5.351838,     1.28,    0.24,     +29.8
 78,   40.830064,  230.011329,   311.934329,     -5.027875,  +3.36,    -5.62,    40.97,  230.10,   311.943351,     -5.022250,     0.64,    0.17,     +31.4
 79,  133.131878,  449.709868,   304.848374,    -19.118572,  +4.76,    -4.70,   133.16,  449.92,   304.850218,    -19.105086,     0.82,    0.21,     +82.2
 80,  274.710331,  256.942066,   294.222708,     -7.027493,  +4.87,    -5.21,   274.59,  257.01,   294.213852,     -7.022823,     0.60,    0.14,    +149.1
 81,  406.106650,  353.355501,   284.849184,    -12.840589,  +5.45,    -4.38,   406.26,  353.50,   284.860756,    -12.831701,     0.86,    0.21,     +44.7
 82,  654.859545,  126.895959,   270.161320,     +2.931527,  +3.86,    -6.46,   654.78,  126.82,   270.155544,     +2.927988,     0.41,    0.11,    -138.2
 83,  922.869106,  608.565982,   247.551961,    -25.115338,  +4.70,    -5.40,   922.91,  608.66,   247.556149,    -25.109804,     0.40,    0.10,     +68.0
 84,  908.686167,   62.097578,   254.415796,     +9.374986,  +2.74,    -7.20,   908.50,   62.20,   254.404309,     +9.383626,     0.86,    0.21,    +150.8
 85, 1078.550943,  507.649637,   238.456856,    -16.728718,  +3.74,    -5.77,  1078.39,  507.56,   238.444712,    -16.731958,     0.72,    0.19,    -150.0
 86,  649.821810,  607.990622,   266.890076,    -27.830833,  +4.32,    -5.82,   649.64,  608.05,   266.877730,    -27.826135,     0.71,    0.19,    +160.6
 87,  549.277157,  410.907614,   275.036802,    -15.831865,  +4.79,    -5.28,   549.30,  410.83,   275.037919,    -15.837252,     0.33,    0.08,     -76.0
 88,  830.865585,   28.413584,   259.654160,    +10.864054,  +4.39,    -5.72,   830.88,   28.32,   259.654519,    +10.857852,     0.37,    0.09,     -80.4
 89,  398.401718,   58.329409,   287.249588,     +6.072873,  +5.08,    -5.24,   398.46,   58.33,   287.252972,     +6.072153,     0.21,    0.06,      -1.8
 90,  524.906866,  482.657268,   276.337692,    -20.541788,  +4.28,    -6.07,   524.88,  482.67,   276.336367,    -20.541313,     0.08,    0.03,    +156.6
 91, 1104.666098,  561.843355,   235.486474,    -19.679273,  +3.99,    -5.96,  1104.56,  561.85,   235.480297,    -19.676883,     0.38,    0.11,    +175.9
 92, 1031.872327,   13.525786,   246.354150,    +14.033011,  +4.50,    -5.10,  1031.73,   13.63,   246.345604,    +14.040632,     0.68,    0.17,    +143.6
 93,  532.907362,  191.412662,   277.420873,     -1.985451,  +5.09,    -5.19,   532.96,  191.47,   277.425036,     -1.981736,     0.33,    0.07,     +46.7
 94,  613.012081,  541.879192,   269.948148,    -23.816335,  +4.66,    -5.55,   613.16,  542.05,   269.959561,    -23.806893,     0.84,    0.23,     +49.3
 95,  657.042522,  235.948974,   269.198904,     -4.081857,  +5.05,    -5.18,   657.23,  236.28,   269.213430,     -4.062041,     1.47,    0.38,     +59.9
 96,  892.591056,  301.239525,   253.648587,     -6.154072,  +4.87,    -5.58,   892.94,  301.30,   253.670814,     -6.153322,     1.33,    0.35,     +10.5
 97,  499.306348,  330.129609,   278.760184,    -10.977229,  +4.84,    -5.57,   499.18,  330.11,   278.752615,    -10.977720,     0.45,    0.12,    -171.7
 98,  647.722776,  151.325436,   270.438412,     +1.305004,  +4.28,    -5.99,   647.50,  151.16,   270.423141,     +1.296674,     1.04,    0.28,    -144.0
 99,  962.921106,  535.921106,   246.025625,    -20.037520,  +4.12,    -6.21,   963.08,  535.99,   246.037304,    -20.035644,     0.67,    0.17,     +21.7
100,  322.053425,  142.990286,   291.629536,     +0.338561,  +4.39,    -5.78,   322.10,  143.02,   291.632041,     +0.339846,     0.17,    0.05,     +31.0
RMSD: 0.19 px, 0.78 arcmin

Photometric fit:
-2.5*LSP + 10.54 +/- 0.18 
Vignetting coeff = 0.00106 rad/px
Gamma = 1.00

